Model Reduction for Advection Dominated Hyperbolic Problems in an ALE Framework: Offline and Online Phases

Model order reduction (MOR) techniques have always struggled in compressing information for advection dominated problems. Their linear nature does not allow to accelerate the slow decay of the Kolmogorov $N$--width of these problems. In the last years, new nonlinear algorithms obtained smaller reduced spaces. In these works only the offline phase of these algorithms was shown. In this work, we study MOR algorithms for unsteady parametric advection dominated hyperbolic problems, giving a complete offline and online description and showing the time saving in the online phase. We propose an arbitrary Lagrangian--Eulerian approach that modifies both the offline and online phases of the MOR process. This allows to calibrate the advected features on the same position and to strongly compress the reduced spaces. The basic MOR algorithms used are the classical Greedy, EIM and POD, while the calibration map is learned through polynomial regression and artificial neural networks. In the performed simulations we show how the new algorithm defeats the classical method on many equations with nonlinear fluxes and with different boundary conditions. Finally, we compare the results obtained with different calibration maps.

==> images/no_calib/test0/online.txt <==
Computing real solution
Computing RB solution
original time 192.58393740653992
RB_time 29.19428563117981
true_ind= 0.0002064450867718747
err_ind= 0.001326788350969764
RB dimension 52
EIM dimension 54
Computing real solution
Computing RB solution
original time 191.7385642528534
RB_time 24.816781520843506
true_ind= 0.00024528851657808453
err_ind= 0.0012160109082914295
RB dimension 52
EIM dimension 54
[<matplotlib.lines.Line2D object at 0x7f696e7676a0>]
[<matplotlib.lines.Line2D object at 0x7f696e767860>]
[<matplotlib.lines.Line2D object at 0x7f696e767b70>]
[<matplotlib.lines.Line2D object at 0x7f696e767e80>]
[<matplotlib.lines.Line2D object at 0x7f696e6ec1d0>]
[<matplotlib.lines.Line2D object at 0x7f696e6ec4e0>]
[<matplotlib.lines.Line2D object at 0x7f696e6ec7f0>]
[<matplotlib.lines.Line2D object at 0x7f696e6ecb00>]
[<matplotlib.lines.Line2D object at 0x7f696e6ece10>]
[<matplotlib.lines.Line2D object at 0x7f696e6f5160>]
[<matplotlib.lines.Line2D object at 0x7f696e6f5470>]
[<matplotlib.lines.Line2D object at 0x7f696e6f5780>]
<matplotlib.legend.Legend object at 0x7f696e7829b0>


==> images/no_calib/test10/online.txt <==
Computing real solution
Computing RB solution
original time 190.06911826133728
RB_time 69.45090293884277
true_ind= 0.00922759411268418
err_ind= 0.0054581912842928924
RB dimension 16
EIM dimension 270
'test10/'


==> images/no_calib/test6/online.txt <==
Computing real solution
Computing RB solution
original time 121.16562557220459
RB_time 44.5729877948761
true_ind= 0.0023287150698148773
err_ind= 0.012974584358391016
RB dimension 249
EIM dimension 311
[<matplotlib.lines.Line2D object at 0x7fd447a85e48>]
[<matplotlib.lines.Line2D object at 0x7fd447a89048>]
[<matplotlib.lines.Line2D object at 0x7fd447a89358>]
[<matplotlib.lines.Line2D object at 0x7fd447a89668>]
[<matplotlib.lines.Line2D object at 0x7fd447a89978>]
[<matplotlib.lines.Line2D object at 0x7fd447a89c88>]
[<matplotlib.lines.Line2D object at 0x7fd447a89f98>]
[<matplotlib.lines.Line2D object at 0x7fd447a902e8>]
[<matplotlib.lines.Line2D object at 0x7fd447a905f8>]
[<matplotlib.lines.Line2D object at 0x7fd447a90908>]
[<matplotlib.lines.Line2D object at 0x7fd447a90c18>]
[<matplotlib.lines.Line2D object at 0x7fd447a90f28>]
<matplotlib.legend.Legend object at 0x7fd476435128>
[<matplotlib.lines.Line2D object at 0x7fd447a08860>]
[<matplotlib.lines.Line2D object at 0x7fd447a08a20>]
[<matplotlib.lines.Line2D object at 0x7fd447a08d30>]
[<matplotlib.lines.Line2D object at 0x7fd447a0c080>]
[<matplotlib.lines.Line2D object at 0x7fd447a0c390>]
[<matplotlib.lines.Line2D object at 0x7fd447a0c6a0>]
[<matplotlib.lines.Line2D object at 0x7fd447a0c9b0>]
[<matplotlib.lines.Line2D object at 0x7fd447a0ccc0>]
[<matplotlib.lines.Line2D object at 0x7fd447a0cfd0>]
[<matplotlib.lines.Line2D object at 0x7fd447a11320>]
[<matplotlib.lines.Line2D object at 0x7fd447a11630>]
[<matplotlib.lines.Line2D object at 0x7fd447a11940>]
<matplotlib.legend.Legend object at 0x7fd447af2d30>
Computing real solution
Computing RB solution
original time 116.11524391174316
RB_time 49.4650764465332
true_ind= 0.02984217877042852
err_ind= 0.10391873033756394
RB dimension 153
EIM dimension 335
Computing real solution
Computing RB solution
original time 119.45447993278503
RB_time 50.45318078994751
true_ind= 0.0012852687135206725
err_ind= 0.010929696614972954
RB dimension 153
EIM dimension 335
[<matplotlib.lines.Line2D object at 0x7f0f55372e80>]
[<matplotlib.lines.Line2D object at 0x7f0f55379080>]
[<matplotlib.lines.Line2D object at 0x7f0f55379390>]
[<matplotlib.lines.Line2D object at 0x7f0f553796a0>]
[<matplotlib.lines.Line2D object at 0x7f0f553799b0>]
[<matplotlib.lines.Line2D object at 0x7f0f55379cc0>]
[<matplotlib.lines.Line2D object at 0x7f0f55379fd0>]
[<matplotlib.lines.Line2D object at 0x7f0f5537e320>]
[<matplotlib.lines.Line2D object at 0x7f0f5537e630>]
[<matplotlib.lines.Line2D object at 0x7f0f5537e940>]
[<matplotlib.lines.Line2D object at 0x7f0f5537ec50>]
[<matplotlib.lines.Line2D object at 0x7f0f5537ef60>]
<matplotlib.legend.Legend object at 0x7f0f86a9a128>


==> images/no_calib/test91/online.txt <==
Computing real solution
Computing RB solution
original time 49.335402965545654
RB_time 8.737022876739502
true_ind= 0.0003085393656631514
err_ind= 0.002511474440614328
RB dimension 64
EIM dimension 124
Computing real solution
Computing RB solution
original time 50.19049835205078
RB_time 8.51073932647705
true_ind= 0.0006794441068571768
err_ind= 0.010561646583554775
RB dimension 64
EIM dimension 124
Computing real solution
Computing RB solution
original time 49.91262197494507
RB_time 8.92835021018982
true_ind= 0.0005365203184966176
err_ind= 0.018981988949855255
RB dimension 64
EIM dimension 124


==> images/test0/NN/online.txt <==
Computing real solution
Computing reference solution
Computing RB solution
original time 199.55640411376953
reference time 516.1111452579498
RB_time 38.56930327415466
RB_time + regression 38.95343494415283
true_ind= 0.00017510371789190244
err_ind= 0.0008227666541220659
RB dimension 12
EIM dimension 20


==> images/test0/Poly2/online.txt <==
Computing real solution
Computing reference solution
Computing RB solution
original time 204.48900055885315
reference time 516.0415804386139
RB_time 18.76091766357422
RB_time + regression 18.815213680267334
true_ind= 0.0005203512756320009
err_ind= 0.004452224459858438
RB dimension 4
EIM dimension 7


==> images/test0/calibration_log.txt <==
n_param_train=200

Linear interpolation
mean error on test is  0.0004083981359404203
max error on test is  0.16186849147279528
ave time for a whole time seq 0.39207541942596436

Q^(d-1) regression
1
mean error on test exact is  0.2263310886158078
max error on test exact is  0.954302121537962
ave time for a whole time seq 0.00017733017603556315
2
mean error on test exact is  4.904735974295849e-05
max error on test exact is  0.0009625758618495295
ave time for a whole time seq 0.006100858052571614
3
mean error on test exact is  4.518943548585658e-05
max error on test exact is  0.0009468867797235714
ave time for a whole time seq 0.03299817244211833
4
mean error on test exact is  4.5028468443067603e-05
max error on test exact is  0.0009163456531216668
ave time for a whole time seq 0.21096200148264568
5
mean error on test exact is  4.631931266006998e-05
max error on test exact is  0.0011033226755674946
ave time for a whole time seq 0.7793164261182149

Multiperceptron
mean error on test is  0.013842312248673704
max error on test is  0.06085543256388437
ave time for a whole time seq 0.055554137229919434



==> images/test0/online_times.txt <==
Computing real solution
Computing reference solution
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Computing RB solution
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
Warning: CFL not satisfied!!!
Parameter [ 0.2644922   0.21438324 -0.95210496]
('original time', 141.11706399917603)
('reference time', 330.5231599807739)
('RB_time', 14.911345958709717)
('true_ind=', 0.0012026665412861483)
('err_ind=', 0.04808666966908013)
         168300116 function calls (168296350 primitive calls) in 533.410 seconds

   Ordered by: standard name

   ncalls  tottime  percall  cumtime  percall filename:lineno(function)
        1    0.008    0.008  533.411  533.411 <string>:1(<module>)
        1    0.000    0.000    0.000    0.000 EIM.py:10(__init__)
        1    0.000    0.000    0.001    0.001 EIM.py:40(compute_extras)
        1    0.000    0.000    0.000    0.000 EIM.py:47(compute_boundary_magic_points)
        1    0.000    0.000    0.000    0.000 EIM.py:71(update_history)
        1    0.000    0.000    0.010    0.010 EIM.py:84(load_EIM)
     3906    0.171    0.000    0.222    0.000 RB_functions.py:126(L2_error)
        1    0.000    0.000    0.000    0.000 RB_functions.py:21(__init__)
        1    0.000    0.000    0.003    0.003 RB_functions.py:74(load_RB)
        1    0.000    0.000    0.001    0.001 RB_functions.py:93(proj_on_RB)
        1    0.000    0.000    0.000    0.000 RB_parameters.py:12(__init__)
        1    0.000    0.000    0.000    0.000 RB_parameters.py:16(__init__)
        1    0.000    0.000    0.000    0.000 RB_parameters.py:4(__init__)
       14    0.000    0.000    0.000    0.000 StringIO.py:119(read)
       14    0.000    0.000    0.000    0.000 StringIO.py:38(_complain_ifclosed)
        7    0.000    0.000    0.000    0.000 StringIO.py:54(__init__)
        2    0.000    0.000    0.643    0.322 Tkinter.py:1020(update)
        2    0.000    0.000    0.030    0.015 Tkinter.py:1023(update_idletasks)
       64    0.000    0.000    0.002    0.000 Tkinter.py:1040(_bind)
       64    0.000    0.000    0.002    0.000 Tkinter.py:1057(bind)
       66    0.000    0.000    0.001    0.000 Tkinter.py:109(_cnfmerge)
        2    0.000    0.000    0.000    0.000 Tkinter.py:1132(_getints)
       45    0.001    0.000    0.002    0.000 Tkinter.py:1160(_options)
       95    0.001    0.000    0.003    0.000 Tkinter.py:1186(nametowidget)
       80    0.001    0.000    0.002    0.000 Tkinter.py:1203(_register)
       97    0.001    0.000    0.001    0.000 Tkinter.py:1225(_root)
       93    0.005    0.000    0.014    0.000 Tkinter.py:1234(_substitute)
     1023    0.005    0.000    0.005    0.000 Tkinter.py:1240(getint_event)
        1    0.000    0.000    0.005    0.005 Tkinter.py:1310(_configure)
        1    0.000    0.000    0.005    0.005 Tkinter.py:1322(configure)
       80    0.000    0.000    0.000    0.000 Tkinter.py:1530(__init__)
    95/71    0.001    0.000    0.454    0.006 Tkinter.py:1535(__call__)
        2    0.000    0.000    0.000    0.000 Tkinter.py:1649(wm_deiconify)
        2    0.000    0.000    0.001    0.001 Tkinter.py:1751(wm_protocol)
        2    0.000    0.000    0.000    0.000 Tkinter.py:1778(wm_title)
        4    0.000    0.000    0.000    0.000 Tkinter.py:1787(wm_withdraw)
        2    0.000    0.000    0.101    0.051 Tkinter.py:1798(__init__)
        2    0.000    0.000    0.002    0.001 Tkinter.py:1828(_loadtk)
        2    0.000    0.000    0.016    0.008 Tkinter.py:1859(destroy)
        2    0.000    0.000    0.001    0.001 Tkinter.py:1868(readprofile)
      162    0.000    0.000    0.000    0.000 Tkinter.py:1900(__getattr__)
       20    0.000    0.000    0.001    0.000 Tkinter.py:1926(pack_configure)
       20    0.000    0.000    0.000    0.000 Tkinter.py:2054(_setup)
       20    0.000    0.000    0.128    0.006 Tkinter.py:2079(__init__)
     20/4    0.000    0.000    0.009    0.002 Tkinter.py:2097(destroy)
       14    0.000    0.000    0.100    0.007 Tkinter.py:2145(__init__)
        2    0.000    0.000    0.025    0.012 Tkinter.py:2224(__init__)
        4    0.000    0.000    0.331    0.083 Tkinter.py:2299(_create)
        2    0.000    0.000    0.000    0.000 Tkinter.py:231(__init__)
        4    0.000    0.000    0.331    0.083 Tkinter.py:2316(create_image)
        2    0.000    0.000    0.000    0.000 Tkinter.py:2341(delete)
        2    0.000    0.000    0.000    0.000 Tkinter.py:255(__del__)
        2    0.000    0.000    0.000    0.000 Tkinter.py:2559(__init__)
        2    0.000    0.000    0.003    0.001 Tkinter.py:2577(__init__)
        2    0.000    0.000    0.000    0.000 Tkinter.py:266(__str__)
       69    0.000    0.000    0.002    0.000 Tkinter.py:269(set)
        2    0.000    0.000    0.000    0.000 Tkinter.py:329(__init__)
       20    0.000    0.000    0.010    0.000 Tkinter.py:3302(__init__)
       26    0.000    0.000    0.000    0.000 Tkinter.py:3326(__str__)
       18    0.000    0.000    0.000    0.000 Tkinter.py:3327(__del__)
       20    0.000    0.000    0.010    0.001 Tkinter.py:3365(__init__)
        2    0.000    0.000   45.267   22.634 Tkinter.py:415(mainloop)
       22    0.000    0.000    0.000    0.000 Tkinter.py:435(destroy)
        2    0.000    0.000    0.000    0.000 Tkinter.py:519(focus_set)
        2    0.000    0.000    0.003    0.002 Tkinter.py:877(winfo_pointerxy)
        2    0.000    0.000    0.000    0.000 Tkinter.py:898(winfo_rootx)
        2    0.000    0.000    0.000    0.000 Tkinter.py:903(winfo_rooty)
        2    0.000    0.000    0.000    0.000 Tkinter.py:950(winfo_toplevel)
        2    0.000    0.000    0.000    0.000 UserDict.py:103(__contains__)
        2    0.000    0.000    0.000    0.000 UserDict.py:35(__getitem__)
     4391    0.034    0.000    0.036    0.000 UserDict.py:4(__init__)
        2    0.000    0.000    0.000    0.000 __init__.py:1370(get_backend)
      434    0.001    0.000    0.001    0.000 __init__.py:1384(is_interactive)
       33    0.000    0.000    0.073    0.002 __init__.py:1735(inner)
        2    0.000    0.000    0.000    0.000 __init__.py:25(get_projection_class)
      426    0.000    0.000    0.001    0.000 __init__.py:297(report)
      426    0.000    0.000    0.000    0.000 __init__.py:331(ge)
        1    0.000    0.000    0.000    0.000 __init__.py:49(normalize_encoding)
        2    0.000    0.000    0.000    0.000 __init__.py:54(get_projection_class)
        2    0.000    0.000    0.000    0.000 __init__.py:70(process_projection_requirements)
        1    0.000    0.000    0.000    0.000 __init__.py:71(search_function)
    12219    0.017    0.000    0.017    0.000 __init__.py:890(__getitem__)
       33    0.000    0.000    0.073    0.002 _axes.py:1278(plot)
       23    0.000    0.000    0.000    0.000 _axes.py:244(_get_legend_handles)
        1    0.000    0.000    0.000    0.000 _axes.py:265(get_legend_handles_labels)
        1    0.000    0.000    0.023    0.023 _axes.py:285(legend)
       33    0.000    0.000    0.000    0.000 _base.py:1134(ishold)
       33    0.000    0.000    0.000    0.000 _base.py:1138(hold)
        2    0.000    0.000    0.000    0.000 _base.py:1168(get_aspect)
        2    0.000    0.000    0.000    0.000 _base.py:1171(set_aspect)
        2    0.000    0.000    0.000    0.000 _base.py:1251(set_anchor)
        2    0.000    0.000    0.000    0.000 _base.py:1306(apply_aspect)
        4    0.000    0.000    0.000    0.000 _base.py:140(__init__)
        4    0.000    0.000    0.000    0.000 _base.py:153(set_prop_cycle)
       33    0.000    0.000    0.000    0.000 _base.py:166(__call__)
       33    0.000    0.000    0.027    0.001 _base.py:1697(add_line)
       33    0.000    0.000    0.012    0.000 _base.py:1726(_update_line_limits)
       33    0.000    0.000    0.001    0.000 _base.py:187(set_lineprops)
       33    0.000    0.000    0.001    0.000 _base.py:1901(_process_unit_info)
       67    0.000    0.000    0.063    0.001 _base.py:1939(in_axes)
       33    0.000    0.000    0.012    0.000 _base.py:195(_xy_from_xy)
       33    0.003    0.000    0.018    0.001 _base.py:2130(autoscale_view)
        2    0.000    0.000    0.261    0.131 _base.py:2205(draw)
       33    0.000    0.000    0.000    0.000 _base.py:233(_getdefaults)
        4    0.000    0.000    0.000    0.000 _base.py:2390(grid)
       66    0.000    0.000    0.000    0.000 _base.py:252(<genexpr>)
       33    0.000    0.000    0.000    0.000 _base.py:263(_setdefaults)
        2    0.000    0.000    0.000    0.000 _base.py:2638(set_axis_on)
       33    0.000    0.000    0.000    0.000 _base.py:2665(xaxis_inverted)
       33    0.000    0.000    0.000    0.000 _base.py:2670(get_xbound)
       33    0.000    0.000    0.005    0.000 _base.py:2683(set_xbound)
       99    0.000    0.000    0.000    0.000 _base.py:271(<genexpr>)
       99    0.000    0.000    0.001    0.000 _base.py:2710(get_xlim)
       33    0.000    0.000    0.004    0.000 _base.py:2716(set_xlim)
       33    0.000    0.000    0.014    0.000 _base.py:275(_makeline)
        2    0.000    0.000    0.000    0.000 _base.py:2808(get_xscale)
       33    0.000    0.000    0.000    0.000 _base.py:2925(yaxis_inverted)
       33    0.000    0.000    0.000    0.000 _base.py:2930(get_ybound)
       33    0.000    0.000    0.004    0.000 _base.py:2941(set_ybound)
       99    0.000    0.000    0.001    0.000 _base.py:2968(get_ylim)
       33    0.000    0.000    0.003    0.000 _base.py:2974(set_ylim)
        2    0.000    0.000    0.000    0.000 _base.py:3067(get_yscale)
       10    0.000    0.000    0.000    0.000 _base.py:3198(format_xdata)
       10    0.000    0.000    0.000    0.000 _base.py:3211(format_ydata)
       10    0.000    0.000    0.000    0.000 _base.py:3224(format_coord)
       10    0.000    0.000    0.000    0.000 _base.py:3269(get_navigate)
        2    0.000    0.000    0.000    0.000 _base.py:3275(set_navigate)
        2    0.000    0.000    0.000    0.000 _base.py:3289(set_navigate_mode)
       33    0.001    0.000    0.028    0.001 _base.py:333(_plot_args)
       66    0.000    0.000    0.000    0.000 _base.py:346(<genexpr>)
        2    0.000    0.000    0.000    0.000 _base.py:3569(set_cursor_props)
        2    0.000    0.000    0.000    0.000 _base.py:3590(get_children)
       66    0.000    0.000    0.028    0.000 _base.py:378(_grab_next_args)
        2    0.000    0.000    0.213    0.107 _base.py:411(__init__)
        2    0.000    0.000    0.099    0.050 _base.py:564(_init_axis)
        2    0.000    0.000    0.001    0.001 _base.py:574(set_figure)
        2    0.000    0.000    0.001    0.000 _base.py:592(_set_lim_and_transforms)
  368/160    0.001    0.000    0.019    0.000 _base.py:632(get_xaxis_transform)
       40    0.000    0.000    0.003    0.000 _base.py:657(get_xaxis_text1_transform)
       40    0.000    0.000    0.028    0.001 _base.py:683(get_xaxis_text2_transform)
  386/170    0.000    0.000    0.019    0.000 _base.py:709(get_yaxis_transform)
       42    0.000    0.000    0.003    0.000 _base.py:734(get_yaxis_text1_transform)
       42    0.000    0.000    0.003    0.000 _base.py:760(get_yaxis_text2_transform)
        4    0.000    0.000    0.002    0.000 _base.py:786(_update_transScale)
        2    0.000    0.000    0.000    0.000 _base.py:797(get_position)
        2    0.000    0.000    0.000    0.000 _base.py:804(set_position)
        2    0.000    0.000    0.000    0.000 _base.py:843(set_axes_locator)
        2    0.000    0.000    0.000    0.000 _base.py:853(get_axes_locator)
       39    0.000    0.000    0.002    0.000 _base.py:859(_set_artist_props)
        2    0.000    0.000    0.000    0.000 _base.py:869(_gen_axes_patch)
        2    0.000    0.000    0.003    0.002 _base.py:885(_gen_axes_spines)
        2    0.000    0.000    0.109    0.054 _base.py:905(cla)
  7925266    5.338    0.000   58.874    0.000 _methods.py:25(_amax)
      136    0.000    0.000    0.001    0.000 _methods.py:28(_amin)
     3907    0.003    0.000    0.031    0.000 _methods.py:31(_sum)
      320    0.000    0.000    0.002    0.000 _methods.py:37(_any)
     1746    0.002    0.000    0.018    0.000 _methods.py:40(_all)
        8    0.000    0.000    0.000    0.000 _methods.py:43(_count_reduce_items)
        8    0.000    0.000    0.000    0.000 _methods.py:53(_mean)
        2    0.000    0.000    0.000    0.000 _pylab_helpers.py:105(get_all_fig_managers)
        2    0.000    0.000    0.000    0.000 _pylab_helpers.py:112(get_num_fig_managers)
       34    0.000    0.000    0.000    0.000 _pylab_helpers.py:119(get_active)
        2    0.000    0.000    0.000    0.000 _pylab_helpers.py:129(set_active)
        2    0.000    0.000    0.000    0.000 _pylab_helpers.py:38(get_fig_manager)
        2    0.000    0.000    0.003    0.001 _pylab_helpers.py:49(destroy)
        2    0.000    0.000    0.000    0.000 _pylab_helpers.py:98(has_fignum)
        2    0.000    0.000    0.000    0.000 _subplots.py:101(get_subplotspec)
        2    0.000    0.000    0.001    0.000 _subplots.py:109(update_params)
        2    0.000    0.000    0.000    0.000 _subplots.py:160(subplot_class_factory)
        2    0.000    0.000    0.214    0.107 _subplots.py:23(__init__)
     1109    0.001    0.000    0.001    0.000 _weakrefset.py:16(__init__)
     1109    0.002    0.000    0.002    0.000 _weakrefset.py:20(__enter__)
     1109    0.003    0.000    0.004    0.000 _weakrefset.py:26(__exit__)
      176    0.000    0.000    0.000    0.000 _weakrefset.py:70(__contains__)
      176    0.000    0.000    0.001    0.000 abc.py:128(__instancecheck__)
      318    0.001    0.000    0.001    0.000 arrayprint.py:256(_get_formatdict)
      318    0.001    0.000    0.034    0.000 arrayprint.py:260(<lambda>)
      318    0.002    0.000    0.038    0.000 arrayprint.py:299(_get_format_function)
      318    0.002    0.000    0.077    0.000 arrayprint.py:343(_array2string)
      318    0.002    0.000    0.081    0.000 arrayprint.py:381(wrapper)
      318    0.001    0.000    0.079    0.000 arrayprint.py:399(array2string)
      954    0.001    0.000    0.002    0.000 arrayprint.py:527(_extendLine)
      318    0.003    0.000    0.034    0.000 arrayprint.py:535(_formatArray)
      318    0.001    0.000    0.034    0.000 arrayprint.py:603(__init__)
      318    0.015    0.000    0.032    0.000 arrayprint.py:617(fillFormat)
      954    0.016    0.000    0.029    0.000 arrayprint.py:668(__call__)
      954    0.002    0.000    0.003    0.000 arrayprint.py:702(_digits)
       39    0.000    0.000    0.000    0.000 artist.py:1002(mouseover)
      710    0.001    0.000    0.004    0.000 artist.py:182(convert_xunits)
      710    0.001    0.000    0.004    0.000 artist.py:191(convert_yunits)
     4655    0.001    0.000    0.001    0.000 artist.py:224(axes)
      789    0.001    0.000    0.001    0.000 artist.py:232(axes)
11075/9844    0.010    0.000    0.017    0.000 artist.py:256(stale)
     2044    0.003    0.000    0.006    0.000 artist.py:314(pchanged)
       61    0.000    0.000    0.000    0.000 artist.py:322(is_transform_set)
      542    0.001    0.000    0.004    0.000 artist.py:329(set_transform)
      375    0.001    0.000    0.001    0.000 artist.py:341(get_transform)
      210    0.000    0.000    0.000    0.000 artist.py:43(before)
      210    0.000    0.000    0.001    0.000 artist.py:50(after)
      154    0.000    0.000    0.000    0.000 artist.py:510(get_gid)
       57    0.000    0.000    0.000    0.000 artist.py:524(get_snap)
        1    0.000    0.000    0.000    0.000 artist.py:542(set_snap)
       57    0.000    0.000    0.000    0.000 artist.py:558(get_sketch_params)
    210/2    0.001    0.000    0.266    0.133 artist.py:59(draw_wrapper)
      154    0.000    0.000    0.000    0.000 artist.py:614(get_path_effects)
      700    0.001    0.000    0.004    0.000 artist.py:624(set_figure)
       28    0.000    0.000    0.000    0.000 artist.py:647(set_clip_box)
       91    0.001    0.000    0.026    0.000 artist.py:657(set_clip_path)
       36    0.000    0.000    0.000    0.000 artist.py:713(get_alpha)
      803    0.002    0.000    0.005    0.000 artist.py:72(_stale_axes_callback)
      453    0.000    0.000    0.000    0.000 artist.py:720(get_visible)
    11129    0.003    0.000    0.003    0.000 artist.py:724(get_animated)
       33    0.000    0.000    0.000    0.000 artist.py:736(get_clip_path)
       37    0.000    0.000    0.000    0.000 artist.py:750(set_clip_on)
      143    0.000    0.000    0.000    0.000 artist.py:765(_set_gc_clip)
      420    0.000    0.000    0.000    0.000 artist.py:775(get_rasterized)
      420    0.000    0.000    0.000    0.000 artist.py:792(get_agg_filter)
       83    0.000    0.000    0.001    0.000 artist.py:810(set_alpha)
        9    0.000    0.000    0.000    0.000 artist.py:821(set_visible)
      516    0.003    0.000    0.007    0.000 artist.py:841(update)
      632    0.007    0.000    0.010    0.000 artist.py:86(__init__)
       77    0.000    0.000    0.000    0.000 artist.py:864(get_label)
       57    0.000    0.000    0.001    0.000 artist.py:870(set_label)
        2    0.000    0.000    0.000    0.000 artist.py:883(get_zorder)
      176    0.000    0.000    0.001    0.000 artist.py:889(set_zorder)
      132    0.001    0.000    0.002    0.000 artist.py:900(update_from)
       33    0.000    0.000    0.001    0.000 artist.py:921(set)
        7    0.000    0.000    0.001    0.000 ast.py:32(parse)
        7    0.000    0.000    0.001    0.000 ast.py:40(literal_eval)
     59/7    0.000    0.000    0.000    0.000 ast.py:52(_convert)
       28    0.000    0.000    0.000    0.000 ast.py:62(<genexpr>)
        4    0.000    0.000    0.048    0.012 axis.py:1047(_get_tick_bboxes)
        4    0.000    0.000    0.169    0.042 axis.py:1098(draw)
       22    0.000    0.000    0.020    0.001 axis.py:1251(_copy_tick_props)
       66    0.000    0.000    0.000    0.000 axis.py:1271(get_major_locator)
       20    0.000    0.000    0.000    0.000 axis.py:1279(get_major_formatter)
        4    0.000    0.000    0.070    0.018 axis.py:1287(get_major_ticks)
        4    0.000    0.000    0.000    0.000 axis.py:1310(get_minor_ticks)
        8    0.000    0.000    0.000    0.000 axis.py:1334(grid)
       99    0.000    0.000    0.012    0.000 axis.py:1376(update_units)
       24    0.000    0.000    0.000    0.000 axis.py:1398(_update_axisinfo)
       33    0.000    0.000    0.000    0.000 axis.py:1432(have_units)
      242    0.001    0.000    0.004    0.000 axis.py:1435(convert_units)
       24    0.000    0.000    0.000    0.000 axis.py:1445(set_units)
       24    0.000    0.000    0.000    0.000 axis.py:1469(set_label_text)
       32    0.000    0.000    0.000    0.000 axis.py:1482(set_major_formatter)
       32    0.000    0.000    0.000    0.000 axis.py:1493(set_minor_formatter)
       32    0.000    0.000    0.000    0.000 axis.py:1504(set_major_locator)
       32    0.000    0.000    0.000    0.000 axis.py:1515(set_minor_locator)
    40/32    0.000    0.000    0.131    0.004 axis.py:1670(_get_tick)
        2    0.000    0.000    0.001    0.001 axis.py:1677(_get_label)
        2    0.000    0.000    0.001    0.000 axis.py:1695(_get_offset_text)
        4    0.000    0.000    0.002    0.001 axis.py:1710(_get_pixel_distance_along_axis)
        2    0.000    0.000    0.001    0.001 axis.py:1767(_update_label_position)
       16    0.000    0.000    0.012    0.001 axis.py:177(set_clip_path)
        2    0.000    0.000    0.001    0.000 axis.py:1805(_update_offset_text_position)
        6    0.000    0.000    0.000    0.000 axis.py:1910(get_view_interval)
       33    0.000    0.000    0.000    0.000 axis.py:1935(get_minpos)
    42/34    0.000    0.000    0.101    0.003 axis.py:1995(_get_tick)
        2    0.000    0.000    0.001    0.000 axis.py:2002(_get_label)
        2    0.000    0.000    0.001    0.000 axis.py:2022(_get_offset_text)
        4    0.000    0.000    0.001    0.000 axis.py:2038(_get_pixel_distance_along_axis)
        2    0.000    0.000    0.001    0.001 axis.py:2089(_update_label_position)
        2    0.000    0.000    0.000    0.000 axis.py:2127(_update_offset_text_position)
        6    0.000    0.000    0.000    0.000 axis.py:2240(get_view_interval)
       33    0.000    0.000    0.000    0.000 axis.py:2266(get_minpos)
       25    0.000    0.000    0.000    0.000 axis.py:231(get_loc)
       25    0.000    0.000    0.038    0.002 axis.py:235(draw)
       25    0.000    0.000    0.000    0.000 axis.py:259(set_label1)
       25    0.000    0.000    0.000    0.000 axis.py:270(set_label2)
      410    0.000    0.000    0.003    0.000 axis.py:279(_set_artist_props)
       40    0.000    0.000    0.004    0.000 axis.py:339(_get_text1_transform)
       40    0.000    0.000    0.028    0.001 axis.py:342(_get_text2_transform)
       40    0.000    0.000    0.001    0.000 axis.py:345(apply_tickdir)
       40    0.001    0.000    0.010    0.000 axis.py:361(_get_text1)
       40    0.001    0.000    0.035    0.001 axis.py:378(_get_text2)
    40/36    0.001    0.000    0.036    0.001 axis.py:394(_get_tick1line)
    40/36    0.001    0.000    0.035    0.001 axis.py:405(_get_tick2line)
       40    0.001    0.000    0.024    0.001 axis.py:420(_get_gridline)
       52    0.001    0.000    0.002    0.000 axis.py:435(update_position)
       12    0.000    0.000    0.000    0.000 axis.py:463(get_view_interval)
       42    0.000    0.000    0.003    0.000 axis.py:475(_get_text1_transform)
       42    0.000    0.000    0.003    0.000 axis.py:478(_get_text2_transform)
       42    0.000    0.000    0.001    0.000 axis.py:481(apply_tickdir)
       42    0.000    0.000    0.010    0.000 axis.py:498(_get_text1)
       42    0.000    0.000    0.009    0.000 axis.py:513(_get_text2)
    42/38    0.000    0.000    0.034    0.001 axis.py:528(_get_tick1line)
    42/38    0.000    0.000    0.033    0.001 axis.py:543(_get_tick2line)
       42    0.001    0.000    0.023    0.001 axis.py:557(_get_gridline)
       55    0.001    0.000    0.002    0.000 axis.py:572(update_position)
       13    0.000    0.000    0.000    0.000 axis.py:599(get_view_interval)
        4    0.000    0.000    0.054    0.014 axis.py:623(__init__)
    82/66    0.002    0.000    0.232    0.004 axis.py:67(__init__)
        8    0.000    0.000    0.000    0.000 axis.py:684(get_transform)
      198    0.000    0.000    0.000    0.000 axis.py:687(get_scale)
        8    0.000    0.000    0.001    0.000 axis.py:690(_set_scale)
       66    0.000    0.000    0.000    0.000 axis.py:699(limit_range_for_scale)
       24    0.001    0.000    0.187    0.008 axis.py:711(cla)
    32/24    0.000    0.000    0.183    0.008 axis.py:749(reset_ticks)
        4    0.000    0.000    0.014    0.003 axis.py:848(set_clip_path)
       56    0.000    0.000    0.000    0.000 axis.py:883(_set_artist_props)
       30    0.000    0.000    0.073    0.002 axis.py:888(iter_ticks)
        4    0.000    0.000    0.079    0.020 axis.py:941(_update_ticks)
       50    0.000    0.000    0.003    0.000 backend_agg.py:122(draw_markers)
        2    0.000    0.000    0.000    0.000 backend_agg.py:128(_update_methods)
       57    0.000    0.000    0.028    0.000 backend_agg.py:143(draw_path)
       36    0.001    0.000    0.010    0.000 backend_agg.py:183(draw_text)
      109    0.001    0.000    0.059    0.001 backend_agg.py:214(get_text_width_height_descent)
       36    0.000    0.000    0.000    0.000 backend_agg.py:264(get_canvas_width_height)
      145    0.001    0.000    0.053    0.000 backend_agg.py:268(_get_agg_font)
      233    0.000    0.000    0.001    0.000 backend_agg.py:294(points_to_pixels)
        2    0.000    0.000    0.000    0.000 backend_agg.py:321(option_image_nocomposite)
        2    0.000    0.000    0.271    0.136 backend_agg.py:463(draw)
        2    0.000    0.000    0.005    0.003 backend_agg.py:478(get_renderer)
      145    0.000    0.000    0.001    0.000 backend_agg.py:53(get_hinting_flag)
        2    0.004    0.002    0.005    0.002 backend_agg.py:85(__init__)
      286    0.000    0.000    0.001    0.000 backend_bases.py:1004(set_foreground)
      107    0.000    0.000    0.000    0.000 backend_bases.py:1032(set_joinstyle)
      107    0.000    0.000    0.000    0.000 backend_bases.py:1041(set_linewidth)
       57    0.000    0.000    0.000    0.000 backend_bases.py:1047(set_linestyle)
       49    0.000    0.000    0.000    0.000 backend_bases.py:1069(set_url)
      107    0.000    0.000    0.000    0.000 backend_bases.py:1081(set_snap)
      143    0.000    0.000    0.000    0.000 backend_bases.py:1106(get_hatch_path)
      143    0.000    0.000    0.000    0.000 backend_bases.py:1114(get_sketch_params)
       73    0.000    0.000    0.000    0.000 backend_bases.py:1332(__init__)
        2    0.000    0.000    0.000    0.000 backend_bases.py:1357(__init__)
        2    0.000    0.000    0.000    0.000 backend_bases.py:1376(__init__)
        2    0.000    0.000    0.000    0.000 backend_bases.py:1388(__init__)
       67    0.002    0.000    0.069    0.001 backend_bases.py:1427(__init__)
       67    0.000    0.000    0.000    0.000 backend_bases.py:1470(_update_enter_leave)
        2    0.000    0.000   45.911   22.955 backend_bases.py:148(__call__)
       67    0.001    0.000    0.069    0.001 backend_bases.py:1538(__init__)
        2    0.000    0.000    0.000    0.000 backend_bases.py:1680(__init__)
        2    0.000    0.000    0.000    0.000 backend_bases.py:1703(is_saving)
        2    0.000    0.000    0.000    0.000 backend_bases.py:1801(draw_event)
        2    0.000    0.000    0.000    0.000 backend_bases.py:1811(resize_event)
        2    0.000    0.000    0.000    0.000 backend_bases.py:1821(close_event)
       67    0.001    0.000    0.081    0.001 backend_bases.py:1929(motion_notify_event)
        2    0.000    0.000    0.000    0.000 backend_bases.py:2035(get_width_height)
        2    0.000    0.000    0.000    0.000 backend_bases.py:218(__init__)
      188    0.000    0.000    0.000    0.000 backend_bases.py:223(open_group)
       10    0.000    0.000    0.001    0.000 backend_bases.py:2304(mpl_connect)
      188    0.000    0.000    0.000    0.000 backend_bases.py:231(close_group)
        2    0.000    0.000    0.000    0.000 backend_bases.py:2356(mpl_disconnect)
        2    0.000    0.000    0.000    0.000 backend_bases.py:2591(__init__)
        2    0.000    0.000    0.110    0.055 backend_bases.py:2727(__init__)
       67    0.000    0.000    0.006    0.000 backend_bases.py:2810(_set_cursor)
       67    0.000    0.000    0.009    0.000 backend_bases.py:2826(mouse_move)
        4    0.000    0.000    0.000    0.000 backend_bases.py:3140(update)
        6    0.000    0.000    0.000    0.000 backend_bases.py:3176(set_history_buttons)
       36    0.000    0.000    0.000    0.000 backend_bases.py:691(flipy)
      143    0.000    0.000    0.001    0.000 backend_bases.py:712(new_gc)
      143    0.001    0.000    0.001    0.000 backend_bases.py:782(__init__)
      143    0.000    0.000    0.000    0.000 backend_bases.py:819(restore)
      143    0.000    0.000    0.000    0.000 backend_bases.py:850(get_clip_path)
      143    0.000    0.000    0.000    0.000 backend_bases.py:919(get_snap)
      143    0.000    0.000    0.000    0.000 backend_bases.py:932(set_alpha)
       57    0.000    0.000    0.000    0.000 backend_bases.py:948(set_antialiased)
      107    0.000    0.000    0.000    0.000 backend_bases.py:959(set_capstyle)
       33    0.000    0.000    0.000    0.000 backend_bases.py:968(set_clip_rectangle)
      143    0.000    0.000    0.000    0.000 backend_bases.py:974(set_clip_path)
       57    0.000    0.000    0.000    0.000 backend_bases.py:986(set_dashes)
        2    0.000    0.000    0.345    0.172 backend_tkagg.py:222(__init__)
       22    0.000    0.000    0.000    0.000 backend_tkagg.py:258(filter_destroy)
        2    0.000    0.000    0.344    0.172 backend_tkagg.py:266(resize)
        2    0.000    0.000    0.003    0.002 backend_tkagg.py:293(_update_pointer_position)
        2    0.000    0.000    0.313    0.157 backend_tkagg.py:353(draw)
       67    0.001    0.000    0.083    0.001 backend_tkagg.py:386(motion_notify_event)
        2    0.000    0.000    0.110    0.055 backend_tkagg.py:533(__init__)
        2    0.000    0.000    0.000    0.000 backend_tkagg.py:554(notify_axes_change)
        2    0.000    0.000    0.110    0.055 backend_tkagg.py:562(_get_toolbar)
        2    0.000    0.000    0.000    0.000 backend_tkagg.py:571(_get_toolmanager)
        2    0.000    0.000    0.644    0.322 backend_tkagg.py:596(show)
        2    0.000    0.000    0.003    0.001 backend_tkagg.py:603(destroy)
        2    0.000    0.000    0.000    0.000 backend_tkagg.py:614(destroy)
        2    0.000    0.000    0.000    0.000 backend_tkagg.py:628(set_window_title)
        2    0.000    0.000    0.110    0.055 backend_tkagg.py:706(__init__)
        2    0.000    0.000    0.006    0.003 backend_tkagg.py:713(destroy)
       67    0.000    0.000    0.002    0.000 backend_tkagg.py:717(set_message)
        2    0.000    0.000   45.267   22.634 backend_tkagg.py:73(mainloop)
        1    0.000    0.000    0.005    0.005 backend_tkagg.py:738(set_cursor)
       14    0.001    0.000    0.104    0.007 backend_tkagg.py:741(_Button)
        2    0.000    0.000    0.109    0.055 backend_tkagg.py:750(_init_toolbar)
        2    0.000    0.000    0.559    0.279 backend_tkagg.py:78(new_figure_manager)
        4    0.000    0.000    0.000    0.000 backend_tkagg.py:838(update)
       14    0.000    0.000    0.002    0.000 backend_tkagg.py:860(createToolTip)
        2    0.000    0.000    0.557    0.279 backend_tkagg.py:87(new_figure_manager_given_figure)
       14    0.000    0.000    0.000    0.000 backend_tkagg.py:870(__init__)
  4079680    2.218    0.000    2.218    0.000 bibli.py:102(non_cons_jacobian)
  4079680   20.851    0.000   37.004    0.000 bibli.py:120(non_cons_spectral_radius)
        2    0.000    0.000    0.000    0.000 bibli.py:126(__init__)
     7810    0.266    0.000    0.266    0.000 bibli.py:132(set_solution)
     7810    0.004    0.000    0.004    0.000 bibli.py:134(set_calib_value)
     7808    0.174    0.000    0.174    0.000 bibli.py:136(set_flux)
     7808    0.008    0.000    0.008    0.000 bibli.py:138(get_solution_time)
        3    0.000    0.000    0.001    0.000 bibli.py:213(createInitialCondition)
        2    0.000    0.000    0.009    0.004 bibli.py:224(createInitialCondition_reference)
        1    0.032    0.032  141.117  141.117 bibli.py:233(solveFOM)
        1    0.033    0.033  330.523  330.523 bibli.py:251(solveFOM_ref)
     3904   23.964    0.006  140.762    0.036 bibli.py:270(diffSolve)
     3904   93.921    0.024  330.260    0.085 bibli.py:289(diffSolve_ref)
     3904    3.747    0.001   14.317    0.004 bibli.py:480(diffSolve_RB_EIM_proj_ref)
  3904000   37.281    0.000  111.689    0.000 bibli.py:527(compute_res)
  7808000    4.694    0.000    4.694    0.000 bibli.py:53(flux)
  4021120  117.383    0.000  168.265    0.000 bibli.py:537(compute_res_non_conservative)
    11712    3.419    0.000    3.500    0.000 bibli.py:561(check_CFL)
  4079680    3.652    0.000    3.652    0.000 bibli.py:63(flux_non_cons)
 11712000    3.871    0.000    3.871    0.000 bibli.py:82(jacobian_flux)
 11712000    6.731    0.000   11.991    0.000 bibli.py:91(spectral_radius)
  4079680    4.549    0.000   11.718    0.000 bibli.py:98(non_conservative_matrix)
        6    0.000    0.000    0.000    0.000 cbook.py:1300(__init__)
       30    0.000    0.000    0.000    0.000 cbook.py:1305(__setitem__)
        6    0.000    0.000    0.000    0.000 cbook.py:1321(__init__)
        4    0.000    0.000    0.000    0.000 cbook.py:1351(push)
       18    0.000    0.000    0.000    0.000 cbook.py:1371(clear)
        2    0.000    0.000    0.000    0.000 cbook.py:1376(bubble)
       64    0.001    0.000    0.001    0.000 cbook.py:1409(popall)
        3    0.000    0.000    0.000    0.000 cbook.py:1490(safezip)
      136    0.000    0.000    0.000    0.000 cbook.py:1681(clean)
      132    0.000    0.000    0.001    0.000 cbook.py:1757(get_siblings)
      118    0.000    0.000    0.001    0.000 cbook.py:2185(is_math_text)
       66    0.000    0.000    0.000    0.000 cbook.py:2201(_check_1d)
       33    0.000    0.000    0.001    0.000 cbook.py:2512(index_of)
       22    0.000    0.000    0.000    0.000 cbook.py:2547(get_label)
      248    0.001    0.000    0.001    0.000 cbook.py:363(__init__)
      124    0.000    0.000    0.001    0.000 cbook.py:385(add_destroy_callback)
       67    0.000    0.000    0.009    0.000 cbook.py:410(__call__)
      248    0.000    0.000    0.000    0.000 cbook.py:451(__hash__)
       36    0.000    0.000    0.000    0.000 cbook.py:493(__init__)
      124    0.001    0.000    0.003    0.000 cbook.py:507(connect)
        2    0.000    0.000    0.000    0.000 cbook.py:538(disconnect)
      191    0.001    0.000    0.011    0.000 cbook.py:555(process)
     1685    0.003    0.000    0.005    0.000 cbook.py:687(iterable)
     1633    0.004    0.000    0.006    0.000 cbook.py:696(is_string_like)
      368    0.002    0.000    0.002    0.000 cbook.py:754(is_numlike)
        4    0.000    0.000    0.000    0.000 cbook.py:798(_string_to_bool)
        1    0.000    0.000    0.000    0.000 codecs.py:92(__new__)
      233    0.000    0.000    0.000    0.000 colors.py:265(to_rgb)
      243    0.001    0.000    0.001    0.000 colors.py:334(to_rgba)
       36    0.000    0.000    0.000    0.000 contextlib.py:12(__init__)
       36    0.000    0.000    0.000    0.000 contextlib.py:15(__enter__)
       36    0.000    0.000    0.000    0.000 contextlib.py:21(__exit__)
       36    0.000    0.000    0.000    0.000 contextlib.py:82(helper)
        2    0.000    0.000    0.000    0.000 copy.py:306(_reconstruct)
        2    0.000    0.000    0.000    0.000 copy.py:66(copy)
        2    0.000    0.000    0.000    0.000 copy_reg.py:92(__newobj__)
        1    0.000    0.000    0.000    0.000 copy_reg.py:95(_slotnames)
     2870    0.002    0.000    0.004    0.000 core.py:6192(isMaskedArray)
       41    0.000    0.000    0.000    0.000 core.py:629(filled)
        4    0.000    0.000    0.000    0.000 cycler.py:127(__iter__)
        4    0.000    0.000    0.000    0.000 cycler.py:75(keys)
        2    0.000    0.000    0.000    0.000 figure.py:104(bubble)
        2    0.000    0.000    0.000    0.000 figure.py:1040(clf)
        2    0.000    0.000    0.266    0.133 figure.py:1075(draw)
        2    0.000    0.000    0.000    0.000 figure.py:111(add)
       67    0.000    0.000    0.001    0.000 figure.py:1178(get_axes)
        2    0.000    0.000    0.000    0.000 figure.py:1311(_set_artist_props)
       34    0.000    0.000    0.215    0.006 figure.py:1317(gca)
        2    0.000    0.000    0.000    0.000 figure.py:1361(sca)
       38    0.000    0.000    0.000    0.000 figure.py:139(current_key_axes)
        2    0.000    0.000    0.000    0.000 figure.py:1457(add_axobserver)
        4    0.000    0.000    0.000    0.000 figure.py:152(__call__)
        2    0.000    0.000    0.000    0.000 figure.py:155(__contains__)
        2    0.000    0.000    0.000    0.000 figure.py:163(__init__)
        4    0.000    0.000    0.000    0.000 figure.py:193(update)
       24    0.000    0.000    0.000    0.000 figure.py:232(_update_this)
        2    0.000    0.000    0.002    0.001 figure.py:265(__init__)
       75    0.000    0.000    0.001    0.000 figure.py:400(_get_axes)
      132    0.000    0.000    0.000    0.000 figure.py:405(_get_dpi)
        2    0.000    0.000    0.000    0.000 figure.py:408(_set_dpi)
        2    0.000    0.000    0.000    0.000 figure.py:414(get_tight_layout)
        2    0.000    0.000    0.000    0.000 figure.py:420(set_tight_layout)
      428    0.001    0.000    0.003    0.000 figure.py:54(_stale_figure_callback)
        2    0.000    0.000    0.000    0.000 figure.py:556(set_canvas)
        2    0.000    0.000    0.006    0.003 figure.py:670(set_size_inches)
        2    0.000    0.000    0.000    0.000 figure.py:74(__init__)
       77    0.000    0.000    0.000    0.000 figure.py:78(as_list)
        2    0.000    0.000    0.000    0.000 figure.py:808(_make_key)
        2    0.000    0.000    0.000    0.000 figure.py:811(fixitems)
        2    0.000    0.000    0.000    0.000 figure.py:827(fixlist)
        4    0.000    0.000    0.000    0.000 figure.py:86(get)
        2    0.000    0.000    0.215    0.107 figure.py:924(add_subplot)
        2    0.000    0.000    0.000    0.000 figure.py:96(_entry_from_axes)
      411    0.001    0.000    0.001    0.000 font_manager.py:1075(get_default_size)
     1088    0.010    0.000    0.016    0.000 font_manager.py:1098(score_family)
     1088    0.000    0.000    0.000    0.000 font_manager.py:1131(score_style)
     1088    0.000    0.000    0.000    0.000 font_manager.py:1148(score_variant)
     1088    0.012    0.000    0.013    0.000 font_manager.py:1159(score_stretch)
     1088    0.002    0.000    0.002    0.000 font_manager.py:1177(score_weight)
     1088    0.000    0.000    0.000    0.000 font_manager.py:1195(score_size)
        2    0.012    0.006    0.047    0.023 font_manager.py:1219(findfont)
        2    0.000    0.000    0.047    0.023 font_manager.py:1425(findfont)
      224    0.002    0.000    0.014    0.000 font_manager.py:656(__init__)
      265    0.002    0.000    0.005    0.000 font_manager.py:702(__hash__)
        2    0.000    0.000    0.000    0.000 font_manager.py:718(__str__)
     1355    0.001    0.000    0.001    0.000 font_manager.py:721(get_family)
     1355    0.001    0.000    0.001    0.000 font_manager.py:739(get_style)
     1355    0.000    0.000    0.000    0.000 font_manager.py:749(get_variant)
     1355    0.000    0.000    0.000    0.000 font_manager.py:758(get_weight)
     1355    0.000    0.000    0.000    0.000 font_manager.py:769(get_stretch)
     1090    0.000    0.000    0.000    0.000 font_manager.py:779(get_size)
      411    0.003    0.000    0.004    0.000 font_manager.py:787(get_size_in_points)
      269    0.000    0.000    0.000    0.000 font_manager.py:796(get_file)
        2    0.000    0.000    0.000    0.000 font_manager.py:802(get_fontconfig_pattern)
      176    0.001    0.000    0.005    0.000 font_manager.py:816(set_family)
      176    0.000    0.000    0.001    0.000 font_manager.py:833(set_style)
      176    0.000    0.000    0.000    0.000 font_manager.py:845(set_variant)
      176    0.002    0.000    0.002    0.000 font_manager.py:855(set_weight)
      176    0.001    0.000    0.001    0.000 font_manager.py:874(set_stretch)
      176    0.001    0.000    0.001    0.000 font_manager.py:892(set_size)
      176    0.000    0.000    0.000    0.000 font_manager.py:909(set_file)
       48    0.000    0.000    0.000    0.000 font_manager.py:933(copy)
        4    0.000    0.000    0.000    0.000 font_manager.py:987(make_rcparams_key)
        2    0.000    0.000    0.000    0.000 font_manager.py:991(get)
        2    0.000    0.000    0.000    0.000 font_manager.py:998(set)
        2    0.000    0.000    0.000    0.000 fontconfig_pattern.py:171(generate_fontconfig_pattern)
        7    0.000    0.000    0.000    0.000 format.py:171(_check_version)
        7    0.000    0.000    0.000    0.000 format.py:201(read_magic)
        7    0.000    0.000    0.002    0.000 format.py:425(_filter_header)
        7    0.000    0.000    0.003    0.000 format.py:463(_read_array_header)
        7    0.000    0.000    0.004    0.001 format.py:595(read_array)
       21    0.000    0.000    0.000    0.000 format.py:797(_read_bytes)
    11714    0.011    0.000    0.049    0.000 fromnumeric.py:138(reshape)
      324    0.001    0.000    0.002    0.000 fromnumeric.py:1380(ravel)
 12020425    6.688    0.000    6.688    0.000 fromnumeric.py:1565(shape)
     3907    0.016    0.000    0.051    0.000 fromnumeric.py:1730(sum)
      320    0.001    0.000    0.004    0.000 fromnumeric.py:1886(any)
       77    0.000    0.000    0.001    0.000 fromnumeric.py:1973(all)
        4    0.000    0.000    0.000    0.000 fromnumeric.py:2133(ptp)
  7925202   24.285    0.000   83.158    0.000 fromnumeric.py:2174(amax)
       82    0.000    0.000    0.001    0.000 fromnumeric.py:2275(amin)
        1    0.000    0.000    0.000    0.000 fromnumeric.py:2677(size)
       10    0.000    0.000    0.000    0.000 fromnumeric.py:2723(around)
       10    0.000    0.000    0.000    0.000 fromnumeric.py:2792(round_)
        8    0.000    0.000    0.000    0.000 fromnumeric.py:2806(mean)
    15703    0.018    0.000    0.058    0.000 fromnumeric.py:55(_wrapfunc)
       66    0.000    0.000    0.001    0.000 fromnumeric.py:70(take)
        2    0.000    0.000    0.000    0.000 fromnumeric.py:826(argsort)
     3905    0.006    0.000    0.025    0.000 fromnumeric.py:910(argmax)
        2    0.000    0.000    0.000    0.000 fromnumeric.py:966(argmin)
       11    0.000    0.000    0.000    0.000 function_base.py:13(_index_deprecate)
    11712    0.010    0.000    0.039    0.000 function_base.py:1453(copy)
       11    0.000    0.000    0.001    0.000 function_base.py:25(linspace)
       10    0.000    0.000    0.001    0.000 genericpath.py:34(isfile)
        2    0.000    0.000    0.000    0.000 genericpath.py:93(_splitext)
        2    0.001    0.000    0.001    0.000 geometry.py:101(transform_or2ref)
     7808    3.818    0.000    4.463    0.001 geometry.py:106(transform_ref2or)
  4079680    3.405    0.000   18.082    0.000 geometry.py:120(ddcalib_trasform_ref2or)
  4079680    1.528    0.000    1.528    0.000 geometry.py:125(jacobian_or2ref)
        2    0.003    0.002    0.008    0.004 geometry.py:135(interpolate_or2ref)
     2000    0.002    0.000    0.004    0.000 geometry.py:164(detect_neighbourhood)
     3905    0.062    0.000    0.096    0.000 geometry.py:174(detect_calib_ind)
     7808    0.025    0.000    0.025    0.000 geometry.py:208(derivative_calib)
        2    0.000    0.000    0.000    0.000 gridspec.py:135(__getitem__)
        2    0.000    0.000    0.000    0.000 gridspec.py:194(__init__)
        2    0.000    0.000    0.000    0.000 gridspec.py:256(get_subplot_params)
        2    0.000    0.000    0.000    0.000 gridspec.py:37(__init__)
        2    0.000    0.000    0.000    0.000 gridspec.py:387(__init__)
        2    0.000    0.000    0.000    0.000 gridspec.py:403(get_gridspec)
        2    0.000    0.000    0.001    0.000 gridspec.py:416(get_position)
        8    0.000    0.000    0.000    0.000 gridspec.py:50(get_geometry)
        2    0.000    0.000    0.000    0.000 gridspec.py:66(set_width_ratios)
        2    0.000    0.000    0.000    0.000 gridspec.py:72(set_height_ratios)
        2    0.000    0.000    0.001    0.000 gridspec.py:79(get_grid_positions)
        1    0.000    0.000    0.023    0.023 legend.py:149(__init__)
       23    0.000    0.000    0.002    0.000 legend.py:397(_set_artist_props)
        1    0.000    0.000    0.000    0.000 legend.py:408(_set_loc)
        4    0.000    0.000    0.000    0.000 legend.py:426(_get_loc)
        2    0.000    0.000    0.000    0.000 legend.py:436(_findoffset_loc)
        1    0.000    0.000    0.051    0.051 legend.py:452(draw)
        2    0.000    0.000    0.000    0.000 legend.py:487(_approx_text_height)
        2    0.000    0.000    0.000    0.000 legend.py:518(get_default_handler_map)
        1    0.000    0.000    0.000    0.000 legend.py:539(get_legend_handler_map)
       33    0.000    0.000    0.000    0.000 legend.py:553(get_legend_handler)
        1    0.000    0.000    0.022    0.022 legend.py:582(_init_legend_box)
        1    0.000    0.000    0.000    0.000 legend.py:778(get_frame)
        1    0.000    0.000    0.000    0.000 legend.py:796(set_title)
        2    0.000    0.000    0.000    0.000 legend.py:837(get_bbox_to_anchor)
        1    0.000    0.000    0.000    0.000 legend.py:846(set_bbox_to_anchor)
        2    0.000    0.000    0.000    0.000 legend.py:878(_get_anchored_bbox)
       11    0.000    0.000    0.000    0.000 legend_handler.py:141(get_numpoints)
       11    0.000    0.000    0.001    0.000 legend_handler.py:147(get_xdata)
       11    0.000    0.000    0.016    0.001 legend_handler.py:185(create_artists)
       22    0.000    0.000    0.003    0.000 legend_handler.py:65(_update_prop)
       22    0.000    0.000    0.003    0.000 legend_handler.py:71(_default_update_prop)
       22    0.000    0.000    0.006    0.000 legend_handler.py:74(update_prop)
       11    0.000    0.000    0.000    0.000 legend_handler.py:82(adjust_drawing_area)
       11    0.000    0.000    0.016    0.001 legend_handler.py:91(legend_artist)
        7    0.000    0.000    0.000    0.000 linalg.py:101(get_linalg_error_extobj)
        9    0.000    0.000    0.000    0.000 linalg.py:106(_makearray)
     3922    0.002    0.000    0.003    0.000 linalg.py:111(isComplexType)
       10    0.000    0.000    0.000    0.000 linalg.py:124(_realType)
        1    0.000    0.000    0.000    0.000 linalg.py:130(_linalgRealType)
        8    0.000    0.000    0.000    0.000 linalg.py:139(_commonType)
        1    0.000    0.000    0.000    0.000 linalg.py:168(_to_native_byte_order)
        1    0.000    0.000    0.000    0.000 linalg.py:180(_fastCopyAndTranspose)
        1    0.000    0.000    0.001    0.001 linalg.py:1813(lstsq)
        1    0.000    0.000    0.000    0.000 linalg.py:192(_assertRank2)
        7    0.000    0.000    0.000    0.000 linalg.py:198(_assertRankAtLeast2)
     7809    0.068    0.000    0.129    0.000 linalg.py:2014(norm)
        7    0.000    0.000    0.000    0.000 linalg.py:209(_assertNdSquareness)
        2    0.000    0.000    0.000    0.000 linalg.py:219(_isEmpty2d)
        1    0.000    0.000    0.000    0.000 linalg.py:223(_assertNoEmpty2d)
        7    0.001    0.000    0.001    0.000 linalg.py:449(inv)
      312    0.001    0.000    0.037    0.000 lines.py:1056(set_marker)
      301    0.001    0.000    0.001    0.000 lines.py:1074(set_markeredgecolor)
      301    0.001    0.000    0.001    0.000 lines.py:1086(set_markeredgewidth)
      301    0.001    0.000    0.001    0.000 lines.py:1098(set_markerfacecolor)
      301    0.001    0.000    0.001    0.000 lines.py:1110(set_markerfacecoloralt)
      301    0.001    0.000    0.001    0.000 lines.py:1122(set_markersize)
      405    0.001    0.000    0.001    0.000 lines.py:1133(set_xdata)
      411    0.001    0.000    0.001    0.000 lines.py:1143(set_ydata)
       44    0.000    0.000    0.023    0.001 lines.py:1169(_draw_lines)
       44    0.000    0.000    0.023    0.001 lines.py:1193(_draw_solid)
       88    0.001    0.000    0.021    0.000 lines.py:1212(update_from)
      100    0.000    0.000    0.001    0.000 lines.py:1242(_get_rgba_face)
       44    0.000    0.000    0.001    0.000 lines.py:1250(_get_rgba_ln_color)
      301    0.001    0.000    0.001    0.000 lines.py:1326(set_dash_joinstyle)
      301    0.001    0.000    0.001    0.000 lines.py:1339(set_solid_joinstyle)
      301    0.002    0.000    0.002    0.000 lines.py:1365(set_dash_capstyle)
      301    0.001    0.000    0.001    0.000 lines.py:1379(set_solid_capstyle)
       44    0.000    0.000    0.000    0.000 lines.py:1405(is_dashed)
      301    0.011    0.000    0.160    0.001 lines.py:252(__init__)
       50    0.000    0.000    0.000    0.000 lines.py:478(get_fillstyle)
      301    0.001    0.000    0.033    0.000 lines.py:484(set_fillstyle)
      301    0.000    0.000    0.000    0.000 lines.py:494(set_markevery)
       50    0.000    0.000    0.000    0.000 lines.py:549(get_markevery)
      356    0.001    0.000    0.003    0.000 lines.py:576(axes)
      301    0.001    0.000    0.003    0.000 lines.py:589(set_data)
      187    0.005    0.000    0.020    0.000 lines.py:606(recache)
      105    0.000    0.000    0.004    0.000 lines.py:666(_transform_path)
      105    0.000    0.000    0.004    0.000 lines.py:680(_get_transformed_path)
      323    0.001    0.000    0.004    0.000 lines.py:689(set_transform)
      105    0.005    0.000    0.062    0.001 lines.py:705(draw)
       50    0.000    0.000    0.000    0.000 lines.py:847(get_markeredgecolor)
      100    0.000    0.000    0.001    0.000 lines.py:862(_get_markerfacecolor)
      115    0.000    0.000    0.013    0.000 lines.py:919(get_path)
      301    0.000    0.000    0.001    0.000 lines.py:936(set_antialiased)
      334    0.000    0.000    0.001    0.000 lines.py:946(set_color)
      312    0.001    0.000    0.001    0.000 lines.py:955(set_drawstyle)
      301    0.001    0.000    0.001    0.000 lines.py:970(set_linewidth)
      312    0.001    0.000    0.003    0.000 lines.py:981(set_linestyle)
      389    0.001    0.000    0.061    0.000 markers.py:148(__init__)
     1391    0.011    0.000    0.116    0.000 markers.py:184(_recache)
      105    0.000    0.000    0.001    0.000 markers.py:199(__nonzero__)
       50    0.000    0.000    0.000    0.000 markers.py:202(is_filled)
      138    0.000    0.000    0.000    0.000 markers.py:205(get_fillstyle)
      690    0.002    0.000    0.059    0.000 markers.py:208(set_fillstyle)
       50    0.000    0.000    0.000    0.000 markers.py:224(get_joinstyle)
       50    0.000    0.000    0.000    0.000 markers.py:227(get_capstyle)
      188    0.000    0.000    0.000    0.000 markers.py:230(get_marker)
      701    0.005    0.000    0.069    0.000 markers.py:233(set_marker)
       50    0.000    0.000    0.000    0.000 markers.py:257(get_path)
       50    0.000    0.000    0.001    0.000 markers.py:260(get_transform)
       50    0.000    0.000    0.000    0.000 markers.py:263(get_alt_path)
       50    0.000    0.000    0.000    0.000 markers.py:269(get_snap_threshold)
      975    0.000    0.000    0.000    0.000 markers.py:272(_set_nothing)
      108    0.001    0.000    0.008    0.000 markers.py:684(_set_tickleft)
      108    0.001    0.000    0.009    0.000 markers.py:690(_set_tickright)
      100    0.001    0.000    0.009    0.000 markers.py:698(_set_tickup)
      100    0.001    0.000    0.009    0.000 markers.py:704(_set_tickdown)
        4    0.000    0.000    0.000    0.000 mathtext.py:3072(__init__)
        1    0.000    0.000    0.001    0.001 minL1.py:243(L2)
        7    0.000    0.000    0.012    0.002 npyio.py:266(load)
  4087499    3.561    0.000   12.790    0.000 numeric.py:150(ones)
      318    0.001    0.000    0.081    0.000 numeric.py:1905(array_str)
      744    0.006    0.000    0.016    0.000 numeric.py:2365(identity)
     2552    0.005    0.000    0.013    0.000 numeric.py:2667(seterr)
     2552    0.004    0.000    0.004    0.000 numeric.py:2767(geterr)
     1276    0.001    0.000    0.002    0.000 numeric.py:3060(__init__)
     1276    0.001    0.000    0.008    0.000 numeric.py:3064(__enter__)
     1276    0.002    0.000    0.007    0.000 numeric.py:3069(__exit__)
    11251    0.011    0.000    0.022    0.000 numeric.py:463(asarray)
      905    0.001    0.000    0.001    0.000 numeric.py:534(asanyarray)
       64    0.000    0.000    0.000    0.000 offsetbox.py:107(_get_aligned_offsets)
       37    0.000    0.000    0.001    0.000 offsetbox.py:149(__init__)
     37/1    0.000    0.000    0.000    0.000 offsetbox.py:180(set_figure)
       37    0.000    0.000    0.000    0.000 offsetbox.py:190(axes)
       14    0.000    0.000    0.000    0.000 offsetbox.py:205(set_offset)
       15    0.000    0.000    0.000    0.000 offsetbox.py:214(get_offset)
       78    0.000    0.000    0.000    0.000 offsetbox.py:243(get_visible_children)
       75    0.000    0.000    0.000    0.000 offsetbox.py:249(get_children)
    49/14    0.000    0.000    0.033    0.002 offsetbox.py:258(get_extent)
        1    0.000    0.000    0.025    0.025 offsetbox.py:265(get_window_extent)
     14/1    0.000    0.000    0.025    0.025 offsetbox.py:273(draw)
       14    0.000    0.000    0.000    0.000 offsetbox.py:293(__init__)
        2    0.000    0.000    0.000    0.000 offsetbox.py:341(__init__)
      6/4    0.000    0.000    0.033    0.008 offsetbox.py:376(get_extent_offsets)
       12    0.000    0.000    0.000    0.000 offsetbox.py:420(__init__)
    58/25    0.002    0.000    0.036    0.001 offsetbox.py:453(get_extent_offsets)
       36    0.000    0.000    0.000    0.000 offsetbox.py:48(bbox_artist)
       64    0.001    0.000    0.001    0.000 offsetbox.py:57(_get_packed_offsets)
       11    0.000    0.000    0.002    0.000 offsetbox.py:585(__init__)
       22    0.000    0.000    0.001    0.000 offsetbox.py:620(get_transform)
       11    0.000    0.000    0.000    0.000 offsetbox.py:633(set_offset)
       55    0.000    0.000    0.000    0.000 offsetbox.py:660(get_extent)
       22    0.000    0.000    0.000    0.000 offsetbox.py:669(add_artist)
       11    0.000    0.000    0.007    0.001 offsetbox.py:680(draw)
       12    0.000    0.000    0.003    0.000 offsetbox.py:713(__init__)
        1    0.000    0.000    0.000    0.000 offsetbox.py:782(set_minimumdescent)
       55    0.000    0.000    0.000    0.000 offsetbox.py:792(get_minimumdescent)
       11    0.000    0.000    0.000    0.000 offsetbox.py:804(set_offset)
       55    0.001    0.000    0.032    0.001 offsetbox.py:830(get_extent)
       11    0.000    0.000    0.005    0.000 offsetbox.py:862(draw)
        1    0.001    0.001  533.402  533.402 online.py:23(main_online)
        1    0.143    0.143   14.916   14.916 online_func.py:14(online)
        2    0.000    0.000    0.000    0.000 parameters.py:22(pick_parameter_outside)
        1    0.000    0.000    0.000    0.000 parameters.py:7(__init__)
       67    0.001    0.000    0.063    0.001 patches.py:140(contains)
        2    0.000    0.000    0.000    0.000 patches.py:1813(__new__)
        2    0.000    0.000    0.000    0.000 patches.py:1914(__init__)
      153    0.001    0.000    0.056    0.000 patches.py:192(get_transform)
        1    0.000    0.000    0.000    0.000 patches.py:1931(__call__)
        1    0.000    0.000    0.000    0.000 patches.py:1970(__init__)
        1    0.000    0.000    0.000    0.000 patches.py:1979(transmute)
       13    0.000    0.000    0.000    0.000 patches.py:206(get_patch_transform)
        1    0.000    0.000    0.000    0.000 patches.py:2131(__init__)
       67    0.000    0.000    0.000    0.000 patches.py:238(get_linewidth)
        1    0.000    0.000    0.000    0.000 patches.py:2405(__init__)
        2    0.000    0.000    0.000    0.000 patches.py:2454(set_boxstyle)
        1    0.000    0.000    0.000    0.000 patches.py:2488(set_mutation_scale)
        1    0.000    0.000    0.000    0.000 patches.py:2497(get_mutation_scale)
        1    0.000    0.000    0.000    0.000 patches.py:2512(get_mutation_aspect)
        1    0.000    0.000    0.000    0.000 patches.py:2518(get_boxstyle)
        1    0.000    0.000    0.000    0.000 patches.py:2522(get_path)
       15    0.000    0.000    0.000    0.000 patches.py:253(set_antialiased)
        1    0.000    0.000    0.000    0.000 patches.py:2587(set_bounds)
        2    0.000    0.000    0.000    0.000 patches.py:264(set_aa)
       24    0.000    0.000    0.000    0.000 patches.py:268(set_edgecolor)
       37    0.000    0.000    0.000    0.000 patches.py:284(set_facecolor)
        1    0.000    0.000    0.000    0.000 patches.py:318(set_alpha)
       23    0.000    0.000    0.000    0.000 patches.py:335(set_linewidth)
       13    0.000    0.000    0.000    0.000 patches.py:352(set_linestyle)
       13    0.000    0.000    0.000    0.000 patches.py:393(set_fill)
       21    0.000    0.000    0.000    0.000 patches.py:412(set_capstyle)
       13    0.000    0.000    0.000    0.000 patches.py:429(set_joinstyle)
       13    0.000    0.000    0.000    0.000 patches.py:446(set_hatch)
       13    0.001    0.000    0.011    0.001 patches.py:479(draw)
        4    0.000    0.000    0.001    0.000 patches.py:626(__init__)
       71    0.000    0.000    0.000    0.000 patches.py:649(get_path)
      140    0.004    0.000    0.049    0.000 patches.py:655(_update_patch_transform)
      140    0.000    0.000    0.049    0.000 patches.py:671(get_patch_transform)
       13    0.000    0.000    0.002    0.000 patches.py:73(__init__)
     1603    0.008    0.000    0.056    0.000 path.py:103(__init__)
      156    0.002    0.000    0.003    0.000 path.py:172(_fast_from_codes_and_verts)
     1603    0.016    0.000    0.039    0.000 path.py:212(_update_values)
      784    0.000    0.000    0.000    0.000 path.py:221(vertices)
      327    0.000    0.000    0.000    0.000 path.py:235(codes)
      261    0.000    0.000    0.000    0.000 path.py:254(simplify_threshold)
      156    0.000    0.000    0.000    0.000 path.py:262(simplify_threshold)
      417    0.000    0.000    0.000    0.000 path.py:273(should_simplify)
      156    0.000    0.000    0.000    0.000 path.py:280(should_simplify)
       67    0.001    0.000    0.026    0.000 path.py:483(contains_point)
        4    0.000    0.000    0.000    0.000 path.py:526(get_extents)
       71    0.000    0.000    0.000    0.000 path.py:616(unit_rectangle)
        4    0.000    0.000    0.000    0.000 pickle.py:1028(load_list)
       16    0.000    0.000    0.000    0.000 pickle.py:1033(load_dict)
       16    0.000    0.000    0.000    0.000 pickle.py:1049(_instantiate)
       16    0.000    0.000    0.000    0.000 pickle.py:1072(load_inst)
       12    0.000    0.000    0.000    0.000 pickle.py:1093(load_global)
       28    0.000    0.000    0.000    0.000 pickle.py:1128(find_class)
       24    0.000    0.000    0.000    0.000 pickle.py:1135(load_reduce)
       74    0.000    0.000    0.000    0.000 pickle.py:1156(load_get)
      298    0.000    0.000    0.001    0.000 pickle.py:1170(load_put)
     4000    0.004    0.000    0.006    0.000 pickle.py:1184(load_append)
      118    0.000    0.000    0.000    0.000 pickle.py:1199(load_setitem)
       40    0.000    0.000    0.001    0.000 pickle.py:1217(load_build)
      116    0.000    0.000    0.000    0.000 pickle.py:1256(load_mark)
        5    0.000    0.000    0.000    0.000 pickle.py:1260(load_stop)
        5    0.000    0.000    0.049    0.010 pickle.py:1383(load)
        5    0.000    0.000    0.000    0.000 pickle.py:83(__init__)
        5    0.000    0.000    0.000    0.000 pickle.py:835(__init__)
        5    0.008    0.002    0.049    0.010 pickle.py:851(load)
      116    0.000    0.000    0.000    0.000 pickle.py:876(marker)
       24    0.000    0.000    0.000    0.000 pickle.py:905(load_none)
     4149    0.009    0.000    0.012    0.000 pickle.py:917(load_int)
       40    0.000    0.000    0.000    0.000 pickle.py:959(load_float)
      146    0.001    0.000    0.008    0.000 pickle.py:967(load_string)
       80    0.000    0.000    0.000    0.000 pickle.py:999(load_tuple)
        2    0.000    0.000    0.000    0.000 posixpath.py:112(basename)
       24    0.000    0.000    0.000    0.000 posixpath.py:61(join)
        2    0.000    0.000    0.000    0.000 posixpath.py:97(splitext)
        7    0.000    0.000    0.000    0.000 py3k.py:64(isfileobj)
        2    0.000    0.000   45.911   22.955 pyplot.py:227(show)
       33    0.000    0.000    0.848    0.026 pyplot.py:3145(plot)
        1    0.000    0.000    0.023    0.023 pyplot.py:3551(legend)
        2    0.000    0.000    0.559    0.280 pyplot.py:420(figure)
      428    0.000    0.000    0.001    0.000 pyplot.py:557(_auto_draw_if_interactive)
       34    0.000    0.000    0.560    0.016 pyplot.py:571(gcf)
        2    0.000    0.000    0.000    0.000 pyplot.py:585(get_fignums)
       34    0.000    0.000    0.775    0.023 pyplot.py:910(gca)
        2    0.000    0.000    0.000    0.000 re.py:264(_compile_repl)
        2    0.000    0.000    0.000    0.000 re.py:284(_subx)
       66    0.000    0.000    0.000    0.000 scale.py:48(limit_range_for_scale)
        2    0.000    0.000    0.000    0.000 scale.py:586(get_scale_names)
        8    0.000    0.000    0.000    0.000 scale.py:592(scale_factory)
        8    0.000    0.000    0.000    0.000 scale.py:66(__init__)
        8    0.000    0.000    0.001    0.000 scale.py:69(set_default_locators_and_formatters)
        8    0.000    0.000    0.000    0.000 scale.py:79(get_transform)
       33    0.000    0.000    0.000    0.000 shape_base.py:11(atleast_1d)
        4    0.000    0.000    0.000    0.000 shape_base.py:182(vstack)
       12    0.000    0.000    0.000    0.000 shape_base.py:63(atleast_2d)
        1    0.000    0.000    0.000    0.000 shape_base.py:826(tile)
        2    0.000    0.000    0.000    0.000 shape_base.py:897(<genexpr>)
        2    0.000    0.000    0.000    0.000 shape_base.py:907(<genexpr>)
        1    0.000    0.000    0.000    0.000 six.py:180(find_module)
        1    0.000    0.000    0.000    0.000 six.py:184(find_module)
       39    0.000    0.000    0.000    0.000 six.py:569(iterkeys)
     1103    0.002    0.000    0.003    0.000 six.py:572(itervalues)
     2643    0.003    0.000    0.005    0.000 six.py:575(iteritems)
        1    0.000    0.000    0.001    0.001 solve.py:5(solve)
       12    0.000    0.000    0.000    0.000 spines.py:138(get_patch_transform)
       12    0.000    0.000    0.000    0.000 spines.py:145(get_path)
  360/264    0.000    0.000    0.036    0.000 spines.py:148(_ensure_position_is_set)
        8    0.000    0.000    0.044    0.005 spines.py:154(register_axis)
        8    0.000    0.000    0.072    0.009 spines.py:166(cla)
        8    0.000    0.000    0.000    0.000 spines.py:193(_adjust_location)
        8    0.000    0.000    0.003    0.000 spines.py:278(draw)
       16    0.000    0.000    0.000    0.000 spines.py:285(_calc_offset_transform)
       16    0.000    0.000    0.036    0.002 spines.py:359(set_position)
  344/264    0.001    0.000    0.038    0.000 spines.py:404(get_spine_transform)
        8    0.000    0.000    0.002    0.000 spines.py:44(__init__)
        8    0.000    0.000    0.003    0.000 spines.py:453(linear_spine)
        1    0.000    0.000    0.000    0.000 sre_parse.py:189(__init__)
        4    0.000    0.000    0.000    0.000 sre_parse.py:193(__next)
        3    0.000    0.000    0.000    0.000 sre_parse.py:212(get)
        1    0.000    0.000    0.000    0.000 sre_parse.py:734(parse_template)
        1    0.000    0.000    0.000    0.000 sre_parse.py:741(literal)
        2    0.000    0.000    0.000    0.000 stat.py:24(S_IFMT)
        2    0.000    0.000    0.000    0.000 stat.py:49(S_ISREG)
        1    0.000    0.000    0.000    0.000 string_escape.py:10(Codec)
        1    0.000    0.000    0.000    0.000 string_escape.py:15(IncrementalEncoder)
        1    0.000    0.000    0.000    0.000 string_escape.py:19(IncrementalDecoder)
        1    0.000    0.000    0.000    0.000 string_escape.py:23(StreamWriter)
        1    0.000    0.000    0.000    0.000 string_escape.py:26(StreamReader)
        1    0.000    0.000    0.000    0.000 string_escape.py:29(getregentry)
        1    0.000    0.000    0.000    0.000 string_escape.py:7(<module>)
        1    0.000    0.000    0.000    0.000 tests.py:107(__init__)
        3    0.000    0.000    0.000    0.000 tests.py:59(initialCondition)
        8    0.000    0.000    0.000    0.000 text.py:1144(set_position)
       60    0.000    0.000    0.000    0.000 text.py:1153(set_x)
       63    0.000    0.000    0.000    0.000 text.py:1162(set_y)
       12    0.000    0.000    0.000    0.000 text.py:1180(set_va)
       12    0.000    0.000    0.000    0.000 text.py:1184(set_verticalalignment)
      293    0.001    0.000    0.001    0.000 text.py:1198(set_text)
      118    0.000    0.000    0.001    0.000 text.py:1209(is_math_text)
      190    0.000    0.000    0.000    0.000 text.py:1246(set_usetex)
       36    0.000    0.000    0.000    0.000 text.py:1259(get_usetex)
      190    0.002    0.000    0.010    0.000 text.py:188(__init__)
      214    0.001    0.000    0.002    0.000 text.py:237(update)
       63    0.000    0.000    0.001    0.000 text.py:293(get_rotation)
      190    0.000    0.000    0.000    0.000 text.py:297(set_rotation_mode)
       27    0.000    0.000    0.000    0.000 text.py:311(get_rotation_mode)
       44    0.000    0.000    0.001    0.000 text.py:315(update_from)
      116    0.004    0.000    0.048    0.000 text.py:328(_get_layout)
       72    0.000    0.000    0.000    0.000 text.py:47(_wrap_text)
        6    0.000    0.000    0.000    0.000 text.py:572(_update_clip_properties)
        6    0.000    0.000    0.000    0.000 text.py:580(set_clip_box)
       36    0.000    0.000    0.000    0.000 text.py:625(get_wrap)
      190    0.000    0.000    0.000    0.000 text.py:631(set_wrap)
       63    0.000    0.000    0.001    0.000 text.py:64(get_rotation)
       50    0.002    0.000    0.018    0.000 text.py:734(draw)
       36    0.000    0.000    0.000    0.000 text.py:802(get_color)
      141    0.000    0.000    0.001    0.000 text.py:881(get_unitless_position)
        8    0.000    0.000    0.000    0.000 text.py:889(get_position)
      116    0.001    0.000    0.004    0.000 text.py:895(get_prop_tup)
      218    0.000    0.000    0.000    0.000 text.py:911(get_text)
       25    0.001    0.000    0.048    0.002 text.py:926(get_window_extent)
      190    0.000    0.000    0.001    0.000 text.py:988(set_color)
        2    0.000    0.000    0.000    0.000 textpath.py:33(__init__)
        2    0.000    0.000    0.000    0.000 threading.py:147(acquire)
        2    0.000    0.000    0.000    0.000 threading.py:187(release)
        4    0.000    0.000    0.000    0.000 threading.py:64(_note)
        4    0.000    0.000    0.000    0.000 ticker.py:1123(__call__)
        4    0.000    0.000    0.000    0.000 ticker.py:1126(tick_values)
       70    0.001    0.000    0.001    0.000 ticker.py:1301(scale_range)
       32    0.000    0.000    0.001    0.000 ticker.py:1333(__init__)
       64    0.000    0.000    0.000    0.000 ticker.py:1373(set_params)
       70    0.002    0.000    0.003    0.000 ticker.py:1403(bin_boundaries)
        4    0.000    0.000    0.001    0.000 ticker.py:1428(__call__)
        4    0.000    0.000    0.000    0.000 ticker.py:1432(tick_values)
       66    0.000    0.000    0.004    0.000 ticker.py:1445(view_limits)
       32    0.000    0.000    0.001    0.000 ticker.py:1879(__init__)
      128    0.000    0.000    0.000    0.000 ticker.py:196(set_axis)
        4    0.000    0.000    0.000    0.000 ticker.py:237(set_locs)
       32    0.000    0.000    0.001    0.000 ticker.py:403(__init__)
       32    0.000    0.000    0.000    0.000 ticker.py:426(set_useOffset)
       30    0.000    0.000    0.000    0.000 ticker.py:447(fix_minus)
       26    0.000    0.000    0.001    0.000 ticker.py:454(__call__)
       20    0.000    0.000    0.000    0.000 ticker.py:481(format_data_short)
        4    0.000    0.000    0.000    0.000 ticker.py:497(get_offset)
        4    0.000    0.000    0.001    0.000 ticker.py:528(set_locs)
        4    0.000    0.000    0.001    0.000 ticker.py:539(_set_offset)
        4    0.000    0.000    0.000    0.000 ticker.py:560(_set_orderOfMagnitude)
        4    0.000    0.000    0.001    0.000 ticker.py:586(_set_format)
       26    0.000    0.000    0.000    0.000 ticker.py:621(pprint_val)
        4    0.000    0.000    0.000    0.000 ticker.py:989(raise_if_exceeds)
        2    0.000    0.000    0.012    0.006 tkagg.py:11(blit)
        7    0.000    0.000    0.000    0.000 tokenize.py:181(__init__)
      128    0.000    0.000    0.000    0.000 tokenize.py:186(add_whitespace)
        7    0.000    0.000    0.000    0.000 tokenize.py:199(untokenize)
        7    0.000    0.000    0.001    0.000 tokenize.py:266(untokenize)
      142    0.000    0.000    0.001    0.000 tokenize.py:287(generate_tokens)
       33    0.000    0.000    0.000    0.000 transforms.py:1009(_get_minposx)
       33    0.000    0.000    0.000    0.000 transforms.py:1013(_get_minposy)
      695    0.000    0.000    0.000    0.000 transforms.py:1017(get_points)
        2    0.000    0.000    0.000    0.000 transforms.py:1035(set)
       75    0.000    0.000    0.002    0.000 transforms.py:1065(__init__)
      122    0.000    0.000    0.008    0.000 transforms.py:1090(get_points)
      534    0.001    0.000    0.045    0.000 transforms.py:1151(__add__)
       66    0.000    0.000    0.000    0.000 transforms.py:1177(_iter_break_from_left_to_right)
      198    0.000    0.000    0.000    0.000 transforms.py:1190(depth)
       33    0.000    0.000    0.004    0.000 transforms.py:1204(contains_branch)
       33    0.000    0.000    0.004    0.000 transforms.py:1224(contains_branch_seperately)
     1159    0.002    0.000    0.028    0.000 transforms.py:127(invalidate)
      109    0.001    0.000    0.012    0.000 transforms.py:1293(transform)
1573/1159    0.008    0.000    0.026    0.000 transforms.py:138(_invalidate_internal)
        2    0.000    0.000    0.000    0.000 transforms.py:1381(get_matrix)
       76    0.000    0.000    0.006    0.000 transforms.py:1389(transform_point)
        4    0.000    0.000    0.000    0.000 transforms.py:1403(transform_path)
        4    0.000    0.000    0.000    0.000 transforms.py:1414(transform_path_affine)
       62    0.000    0.000    0.002    0.000 transforms.py:1426(transform_path_non_affine)
        4    0.000    0.000    0.000    0.000 transforms.py:1528(__init__)
        4    0.000    0.000    0.000    0.000 transforms.py:1540(_init)
       33    0.000    0.000    0.002    0.000 transforms.py:1547(__eq__)
        8    0.000    0.000    0.000    0.000 transforms.py:1583(_set)
        4    0.000    0.000    0.002    0.000 transforms.py:1600(set)
     1218    0.005    0.000    0.018    0.000 transforms.py:162(set_children)
      275    0.000    0.000    0.000    0.000 transforms.py:1620(_get_is_affine)
     3365    0.007    0.000    0.048    0.000 transforms.py:1640(__init__)
      224    0.000    0.000    0.000    0.000 transforms.py:1644(__array__)
    70/68    0.000    0.000    0.002    0.000 transforms.py:1656(__eq__)
      171    0.000    0.000    0.001    0.000 transforms.py:1661(transform)
       11    0.000    0.000    0.000    0.000 transforms.py:1670(transform_non_affine)
        4    0.000    0.000    0.000    0.000 transforms.py:1678(transform_path_affine)
       11    0.000    0.000    0.000    0.000 transforms.py:1683(transform_path_non_affine)
      371    0.000    0.000    0.000    0.000 transforms.py:1687(get_affine)
      479    0.002    0.000    0.017    0.000 transforms.py:1713(frozen)
       16    0.000    0.000    0.000    0.000 transforms.py:1717(_get_is_separable)
      175    0.000    0.000    0.001    0.000 transforms.py:1741(transform_affine)
       15    0.000    0.000    0.000    0.000 transforms.py:1748(transform_point)
       54    0.000    0.000    0.001    0.000 transforms.py:1769(inverted)
     1374    0.005    0.000    0.039    0.000 transforms.py:1786(__init__)
     1159    0.001    0.000    0.001    0.000 transforms.py:1831(get_matrix)
      113    0.000    0.000    0.003    0.000 transforms.py:1880(clear)
      167    0.003    0.000    0.006    0.000 transforms.py:1888(rotate)
      167    0.001    0.000    0.007    0.000 transforms.py:1905(rotate_deg)
      140    0.001    0.000    0.016    0.000 transforms.py:1925(rotate_deg_around)
      325    0.002    0.000    0.010    0.000 transforms.py:1935(translate)
      479    0.003    0.000    0.020    0.000 transforms.py:1950(scale)
      122    0.000    0.000    0.000    0.000 transforms.py:2023(get_matrix)
        1    0.000    0.000    0.000    0.000 transforms.py:2037(transform_path)
        1    0.000    0.000    0.000    0.000 transforms.py:2047(get_affine)
        4    0.000    0.000    0.000    0.000 transforms.py:2068(__init__)
       50    0.000    0.000    0.000    0.000 transforms.py:2108(_get_is_affine)
      112    0.000    0.000    0.000    0.000 transforms.py:2123(transform_non_affine)
      112    0.000    0.000    0.001    0.000 transforms.py:2154(get_affine)
       12    0.000    0.000    0.001    0.000 transforms.py:2181(__init__)
       33    0.000    0.000    0.002    0.000 transforms.py:2211(__eq__)
       84    0.000    0.000    0.000    0.000 transforms.py:2227(get_matrix)
       16    0.000    0.000    0.001    0.000 transforms.py:2244(blended_transform_factory)
      523    0.003    0.000    0.042    0.000 transforms.py:2268(__init__)
   134/67    0.002    0.000    0.022    0.000 transforms.py:2292(frozen)
  215/115    0.001    0.000    0.006    0.000 transforms.py:2300(_invalidate_internal)
   101/68    0.000    0.000    0.002    0.000 transforms.py:2315(__eq__)
       66    0.000    0.000    0.002    0.000 transforms.py:2321(_iter_break_from_left_to_right)
   132/66    0.000    0.000    0.000    0.000 transforms.py:2327(depth)
  512/348    0.001    0.000    0.001    0.000 transforms.py:2331(_get_is_affine)
      109    0.000    0.000    0.010    0.000 transforms.py:2346(transform_affine)
      142    0.000    0.000    0.001    0.000 transforms.py:2350(transform_non_affine)
       37    0.000    0.000    0.000    0.000 transforms.py:2360(transform_path_non_affine)
  254/152    0.002    0.000    0.013    0.000 transforms.py:2370(get_affine)
    36/18    0.000    0.000    0.002    0.000 transforms.py:2378(inverted)
      168    0.001    0.000    0.006    0.000 transforms.py:2394(__init__)
      156    0.001    0.000    0.002    0.000 transforms.py:2438(get_matrix)
      668    0.002    0.000    0.050    0.000 transforms.py:2449(composite_transform_factory)
      144    0.001    0.000    0.007    0.000 transforms.py:2528(__init__)
  265/263    0.001    0.000    0.005    0.000 transforms.py:2545(get_matrix)
        2    0.000    0.000    0.000    0.000 transforms.py:2591(__init__)
       49    0.000    0.000    0.000    0.000 transforms.py:2604(get_matrix)
      166    0.001    0.000    0.005    0.000 transforms.py:2626(__init__)
       50    0.000    0.000    0.000    0.000 transforms.py:2637(get_matrix)
      116    0.001    0.000    0.004    0.000 transforms.py:2663(__init__)
       94    0.001    0.000    0.005    0.000 transforms.py:2680(_revalidate)
       50    0.000    0.000    0.003    0.000 transforms.py:2694(get_transformed_points_and_affine)
       44    0.000    0.000    0.005    0.000 transforms.py:2705(get_transformed_path_and_affine)
       94    0.000    0.000    0.003    0.000 transforms.py:2721(get_affine)
      202    0.002    0.000    0.003    0.000 transforms.py:2725(nonsingular)
        4    0.000    0.000    0.000    0.000 transforms.py:277(frozen)
       51    0.000    0.000    0.000    0.000 transforms.py:2777(interval_contains)
       99    0.000    0.000    0.008    0.000 transforms.py:281(__array__)
        5    0.000    0.000    0.000    0.000 transforms.py:291(_get_x0)
        7    0.000    0.000    0.000    0.000 transforms.py:298(_get_y0)
        2    0.000    0.000    0.000    0.000 transforms.py:348(_get_ymax)
      156    0.000    0.000    0.000    0.000 transforms.py:366(_get_intervalx)
      155    0.000    0.000    0.000    0.000 transforms.py:373(_get_intervaly)
       58    0.000    0.000    0.000    0.000 transforms.py:380(_get_width)
      127    0.001    0.000    0.001    0.000 transforms.py:387(_get_height)
      118    0.002    0.000    0.003    0.000 transforms.py:401(_get_bounds)
        2    0.000    0.000    0.000    0.000 transforms.py:545(anchored)
        2    0.000    0.000    0.000    0.000 transforms.py:685(padded)
       25    0.001    0.000    0.001    0.000 transforms.py:693(translated)
       72    0.000    0.000    0.002    0.000 transforms.py:722(union)
      292    0.003    0.000    0.010    0.000 transforms.py:780(__init__)
       71    0.000    0.000    0.002    0.000 transforms.py:811(unit)
        2    0.000    0.000    0.000    0.000 transforms.py:819(null)
      174    0.000    0.000    0.010    0.000 transforms.py:827(from_bounds)
      182    0.001    0.000    0.010    0.000 transforms.py:837(from_extents)
     4391    0.012    0.000    0.079    0.000 transforms.py:86(__init__)
       33    0.000    0.000    0.001    0.000 transforms.py:897(update_from_path)
        2    0.000    0.000    0.006    0.003 transforms.py:982(_set_p1)
       33    0.000    0.000    0.001    0.000 transforms.py:987(_set_intervalx)
       33    0.000    0.000    0.001    0.000 transforms.py:992(_set_intervaly)
      744    0.007    0.000    0.009    0.000 twodim_base.py:139(eye)
  550/341    0.003    0.000    0.016    0.000 units.py:125(get_converter)
        7    0.000    0.000    0.001    0.000 utils.py:1070(safe_eval)
     2000    0.005    0.000    0.013    0.000 weakref.py:105(__setitem__)
     1515    0.006    0.000    0.014    0.000 weakref.py:183(itervalues)
     2000    0.002    0.000    0.003    0.000 weakref.py:277(__new__)
     2000    0.004    0.000    0.004    0.000 weakref.py:282(__init__)
      124    0.000    0.000    0.000    0.000 weakref.py:297(__init__)
        2    0.000    0.000    0.000    0.000 weakref.py:299(remove)
        8    0.000    0.000    0.000    0.000 weakref.py:313(_commit_removals)
      124    0.000    0.000    0.000    0.000 weakref.py:335(__setitem__)
      124    0.000    0.000    0.000    0.000 weakref.py:367(__contains__)
       16    0.000    0.000    0.000    0.000 weakref.py:382(iteritems)
     4391    0.030    0.000    0.067    0.000 weakref.py:47(__init__)
     1236    0.002    0.000    0.002    0.000 weakref.py:55(remove)
     1101    0.001    0.000    0.001    0.000 weakref.py:68(_commit_removals)
        2    0.000    0.000    0.000    0.000 widgets.py:37(__init__)
        8    0.000    0.000    0.000    0.000 windowing.py:21(GetForegroundWindow)
        8    0.000    0.000    0.000    0.000 windowing.py:23(SetForegroundWindow)
        8    0.000    0.000    0.000    0.000 windowing.py:27(__init__)
        8    0.000    0.000    0.000    0.000 windowing.py:30(__del__)
       29    0.000    0.000    0.000    0.000 {__import__}
     2000    0.002    0.000    0.002    0.000 {_bisect.bisect_left}
      318    0.000    0.000    0.000    0.000 {_functools.reduce}
        7    0.000    0.000    0.000    0.000 {_struct.unpack}
       50    0.000    0.000    0.000    0.000 {_tkinter._flatten}
        2    0.098    0.049    0.098    0.049 {_tkinter.create}
 15794412    5.246    0.000    5.246    0.000 {abs}
       67    0.000    0.000    0.000    0.000 {all}
       66    0.000    0.000    0.000    0.000 {any}
     2159    0.001    0.000    0.001    0.000 {built-in method __new__ of type object at 0x8f9780}
  205/185    0.827    0.004    1.112    0.006 {built-in method call}
       84    0.000    0.000    0.000    0.000 {built-in method createcommand}
       84    0.000    0.000    0.000    0.000 {built-in method deletecommand}
      190    0.001    0.000    0.001    0.000 {built-in method getboolean}
        4    0.000    0.000    0.000    0.000 {built-in method getvar}
       69    0.002    0.000    0.002    0.000 {built-in method globalsetvar}
        2    0.000    0.000    0.000    0.000 {built-in method globalunsetvar}
        2    0.000    0.000    0.000    0.000 {built-in method interpaddr}
        2   45.158   22.579   45.267   22.634 {built-in method mainloop}
        2    0.000    0.000    0.000    0.000 {built-in method splitlist}
      343    0.000    0.000    0.000    0.000 {callable}
        7    0.001    0.000    0.001    0.000 {compile}
      213    0.000    0.000    0.000    0.000 {divmod}
        2    0.002    0.001    0.002    0.001 {gc.collect}
    19419    0.011    0.000    0.011    0.000 {getattr}
      502    0.001    0.000    0.001    0.000 {hasattr}
  966/705    0.001    0.000    0.006    0.000 {hash}
     2548    0.001    0.000    0.001    0.000 {id}
      118    0.000    0.000    0.000    0.000 {intern}
    16614    0.012    0.000    0.013    0.000 {isinstance}
    13028    0.006    0.000    0.006    0.000 {issubclass}
     5481    0.002    0.000    0.002    0.000 {iter}
  8063870    1.658    0.000    1.658    0.000 {len}
        1    0.000    0.000    0.000    0.000 {locals}
       16    0.000    0.000    0.000    0.000 {map}
       36    0.000    0.000    0.000    0.000 {math.cos}
       16    0.000    0.000    0.000    0.000 {math.floor}
       86    0.000    0.000    0.000    0.000 {math.log10}
        1    0.000    0.000    0.000    0.000 {math.log}
       72    0.000    0.000    0.000    0.000 {math.radians}
       36    0.000    0.000    0.000    0.000 {math.sin}
      190    0.001    0.000    0.001    0.000 {matplotlib._path.affine_transform}
        4    0.000    0.000    0.000    0.000 {matplotlib._path.get_path_extents}
       67    0.003    0.000    0.003    0.000 {matplotlib._path.point_in_path}
       33    0.001    0.000    0.001    0.000 {matplotlib._path.update_path_extents}
        2    0.000    0.000    0.000    0.000 {matplotlib.backends._tkagg.tkinit}
     1167    0.001    0.000    0.001    0.000 {max}
        9    0.000    0.000    0.000    0.000 {method '__array_prepare__' of 'numpy.ndarray' objects}
        2    0.000    0.000    0.000    0.000 {method '__reduce_ex__' of 'object' objects}
        8    0.000    0.000    0.000    0.000 {method '__setstate__' of 'numpy.dtype' objects}
       16    0.000    0.000    0.000    0.000 {method '__setstate__' of 'numpy.ndarray' objects}
       68    0.001    0.000    0.001    0.000 {method 'accumulate' of 'numpy.ufunc' objects}
        2    0.000    0.000    0.000    0.000 {method 'acquire' of 'thread.lock' objects}
     1427    0.001    0.000    0.001    0.000 {method 'add' of 'set' objects}
     1746    0.002    0.000    0.020    0.000 {method 'all' of 'numpy.ndarray' objects}
      320    0.000    0.000    0.003    0.000 {method 'any' of 'numpy.ndarray' objects}
     9482    0.002    0.000    0.002    0.000 {method 'append' of 'list' objects}
     3905    0.011    0.000    0.011    0.000 {method 'argmax' of 'numpy.ndarray' objects}
        2    0.000    0.000    0.000    0.000 {method 'argmin' of 'numpy.ndarray' objects}
        2    0.000    0.000    0.000    0.000 {method 'argsort' of 'numpy.ndarray' objects}
       19    0.000    0.000    0.000    0.000 {method 'astype' of 'numpy.ndarray' objects}
      145    0.000    0.000    0.000    0.000 {method 'clear' of 'matplotlib.ft2font.FT2Font' objects}
        7    0.002    0.000    0.002    0.000 {method 'close' of 'file' objects}
      318    0.001    0.000    0.001    0.000 {method 'compress' of 'numpy.ndarray' objects}
        1    0.000    0.000    0.000    0.000 {method 'conj' of 'numpy.ndarray' objects}
      100    0.000    0.000    0.000    0.000 {method 'copy' of 'dict' objects}
      776    0.003    0.000    0.003    0.000 {method 'copy' of 'numpy.ndarray' objects}
      236    0.000    0.000    0.000    0.000 {method 'count' of 'unicode' objects}
      146    0.003    0.000    0.003    0.000 {method 'decode' of 'str' objects}
        1    0.000    0.000    0.000    0.000 {method 'disable' of '_lsprof.Profiler' objects}
      318    0.000    0.000    0.000    0.000 {method 'discard' of 'set' objects}
       36    0.001    0.000    0.001    0.000 {method 'draw_glyphs_to_bitmap' of 'matplotlib.ft2font.FT2Font' objects}
       50    0.002    0.000    0.003    0.000 {method 'draw_markers' of 'matplotlib.backends._backend_agg.RendererAgg' objects}
       57    0.020    0.000    0.027    0.000 {method 'draw_path' of 'matplotlib.backends._backend_agg.RendererAgg' objects}
       36    0.003    0.000    0.003    0.000 {method 'draw_text_image' of 'matplotlib.backends._backend_agg.RendererAgg' objects}
      154    0.000    0.000    0.000    0.000 {method 'endswith' of 'str' objects}
       32    0.000    0.000    0.000    0.000 {method 'endswith' of 'unicode' objects}
      146    0.000    0.000    0.000    0.000 {method 'extend' of 'list' objects}
      118    0.001    0.000    0.001    0.000 {method 'flatten' of 'numpy.ndarray' objects}
        8    0.000    0.000    0.000    0.000 {method 'format' of 'unicode' objects}
3742/3740    0.001    0.000    0.001    0.000 {method 'get' of 'dict' objects}
        1    0.000    0.000    0.000    0.000 {method 'get' of 'dictproxy' objects}
       36    0.000    0.000    0.000    0.000 {method 'get_bitmap_offset' of 'matplotlib.ft2font.FT2Font' objects}
      145    0.000    0.000    0.000    0.000 {method 'get_descent' of 'matplotlib.ft2font.FT2Font' objects}
      109    0.000    0.000    0.000    0.000 {method 'get_width_height' of 'matplotlib.ft2font.FT2Font' objects}
       40    0.000    0.000    0.000    0.000 {method 'index' of 'list' objects}
       98    0.000    0.000    0.000    0.000 {method 'items' of 'dict' objects}
     2659    0.001    0.000    0.001    0.000 {method 'iteritems' of 'dict' objects}
       39    0.000    0.000    0.000    0.000 {method 'iterkeys' of 'dict' objects}
     1103    0.001    0.000    0.001    0.000 {method 'itervalues' of 'dict' objects}
        8    0.000    0.000    0.000    0.000 {method 'join' of 'str' objects}
        6    0.000    0.000    0.000    0.000 {method 'join' of 'unicode' objects}
       27    0.000    0.000    0.000    0.000 {method 'keys' of 'dict' objects}
       11    0.000    0.000    0.000    0.000 {method 'lower' of 'str' objects}
    14948    0.004    0.000    0.004    0.000 {method 'lower' of 'unicode' objects}
      128    0.000    0.000    0.000    0.000 {method 'match' of '_sre.SRE_Pattern' objects}
       64    0.000    0.000    0.000    0.000 {method 'max' of 'numpy.ndarray' objects}
       54    0.000    0.000    0.001    0.000 {method 'min' of 'numpy.ndarray' objects}
       33    0.000    0.000    0.000    0.000 {method 'mro' of 'type' objects}
     2509    0.001    0.000    0.001    0.000 {method 'pop' of 'dict' objects}
     4353    0.001    0.000    0.001    0.000 {method 'pop' of 'list' objects}
        4    0.000    0.000    0.000    0.000 {method 'ptp' of 'numpy.ndarray' objects}
        2    0.000    0.000    0.000    0.000 {method 'rand' of 'mtrand.RandomState' objects}
     4778    0.016    0.000    0.016    0.000 {method 'ravel' of 'numpy.ndarray' objects}
     9190    0.016    0.000    0.016    0.000 {method 'read' of 'file' objects}
     4763    0.005    0.000    0.005    0.000 {method 'readline' of 'file' objects}
  7935930   53.615    0.000   53.615    0.000 {method 'reduce' of 'numpy.ufunc' objects}
        2    0.000    0.000    0.000    0.000 {method 'release' of 'thread.lock' objects}
        2    0.000    0.000    0.000    0.000 {method 'remove' of 'list' objects}
     1109    0.000    0.000    0.000    0.000 {method 'remove' of 'set' objects}
        1    0.000    0.000    0.000    0.000 {method 'repeat' of 'numpy.ndarray' objects}
        1    0.000    0.000    0.000    0.000 {method 'replace' of 'str' objects}
      150    0.000    0.000    0.000    0.000 {method 'replace' of 'unicode' objects}
    12007    0.023    0.000    0.023    0.000 {method 'reshape' of 'numpy.ndarray' objects}
        6    0.000    0.000    0.000    0.000 {method 'rfind' of 'str' objects}
       10    0.000    0.000    0.000    0.000 {method 'round' of 'numpy.ndarray' objects}
     3816    0.001    0.000    0.001    0.000 {method 'rstrip' of 'str' objects}
        7    0.000    0.000    0.000    0.000 {method 'seek' of 'file' objects}
      145    0.000    0.000    0.000    0.000 {method 'set_size' of 'matplotlib.ft2font.FT2Font' objects}
      145    0.009    0.000    0.009    0.000 {method 'set_text' of 'matplotlib.ft2font.FT2Font' objects}
      248    0.000    0.000    0.000    0.000 {method 'setdefault' of 'dict' objects}
       85    0.000    0.000    0.000    0.000 {method 'sort' of 'list' objects}
      128    0.000    0.000    0.000    0.000 {method 'span' of '_sre.SRE_Match' objects}
       96    0.000    0.000    0.000    0.000 {method 'split' of 'str' objects}
       31    0.000    0.000    0.000    0.000 {method 'split' of 'unicode' objects}
      307    0.000    0.000    0.000    0.000 {method 'startswith' of 'str' objects}
     1614    0.001    0.000    0.001    0.000 {method 'startswith' of 'unicode' objects}
       75    0.000    0.000    0.000    0.000 {method 'strip' of 'unicode' objects}
        2    0.000    0.000    0.000    0.000 {method 'sub' of '_sre.SRE_Pattern' objects}
       66    0.000    0.000    0.000    0.000 {method 'take' of 'numpy.ndarray' objects}
        1    0.000    0.000    0.000    0.000 {method 'translate' of 'str' objects}
        1    0.000    0.000    0.000    0.000 {method 'transpose' of 'numpy.ndarray' objects}
        6    0.000    0.000    0.000    0.000 {method 'union' of 'set' objects}
      142    0.000    0.000    0.000    0.000 {method 'update' of 'dict' objects}
       24    0.000    0.000    0.000    0.000 {method 'values' of 'dict' objects}
      420    0.000    0.000    0.000    0.000 {min}
       33    0.000    0.000    0.000    0.000 {next}
        2    0.000    0.000    0.000    0.000 {numpy.core.multiarray._fastCopyAndTranspose}
       16    0.000    0.000    0.000    0.000 {numpy.core.multiarray._reconstruct}
      114    0.001    0.000    0.001    0.000 {numpy.core.multiarray.arange}
  4113025    7.865    0.000    7.865    0.000 {numpy.core.multiarray.array}
        4    0.000    0.000    0.000    0.000 {numpy.core.multiarray.concatenate}
  4087499    6.394    0.000    6.394    0.000 {numpy.core.multiarray.copyto}
  8063142    9.402    0.000    9.402    0.000 {numpy.core.multiarray.dot}
  4089077    2.841    0.000    2.841    0.000 {numpy.core.multiarray.empty}
        7    0.000    0.000    0.000    0.000 {numpy.core.multiarray.fromfile}
       11    0.000    0.000    0.000    0.000 {numpy.core.multiarray.result_type}
  8000137    9.037    0.000    9.037    0.000 {numpy.core.multiarray.zeros}
     5104    0.001    0.000    0.001    0.000 {numpy.core.umath.geterrobj}
     2552    0.002    0.000    0.002    0.000 {numpy.core.umath.seterrobj}
        2    0.000    0.000    0.000    0.000 {numpy.linalg.lapack_lite.dgelsd}
        8    0.004    0.000    0.004    0.000 {open}
       11    0.000    0.000    0.000    0.000 {operator.index}
        2    0.000    0.000    0.000    0.000 {ord}
       10    0.001    0.000    0.001    0.000 {posix.stat}
  7960944    4.379    0.000    4.379    0.000 {range}
      112    0.000    0.000    0.000    0.000 {repr}
       72    0.000    0.000    0.000    0.000 {round}
       35    0.000    0.000    0.000    0.000 {setattr}
       40    0.000    0.000    0.000    0.000 {sorted}
  4079680   10.078    0.000   10.078    0.000 {sum}
      322    0.000    0.000    0.000    0.000 {thread.get_ident}
        6    0.000    0.000    0.000    0.000 {time.time}
        1    0.000    0.000    0.000    0.000 {unichr}
       51    0.000    0.000    0.000    0.000 {zip}




==> images/test0/regression_log.txt <==
physical.geometry.dx[0]=0.015707963267948877


Training parameters 400
mean error on test is  0.005739710925017808
max error on test is  0.1873811245737541
ave time for a whole time seq 0.08545572996139526
1
mean error on test exact is  0.8630364648659739
max error on test exact is  2.9777249675284443
ave time for a whole time seq 4.793882369995117e-05
2
mean error on test exact is  0.07357166321672244
max error on test exact is  0.351437242149522
ave time for a whole time seq 0.00023152828216552735
3
mean error on test exact is  0.015543668398607
max error on test exact is  0.17657178447302257
ave time for a whole time seq 0.0018101978302001954
4
mean error on test exact is  0.007536947588011605
max error on test exact is  0.03625097718929615
ave time for a whole time seq 0.008496084213256837
5
mean error on test exact is  0.004953249984536718
max error on test exact is  0.03702939976213493
ave time for a whole time seq 0.01407583236694336
6
mean error on test exact is  0.003215756845845363
max error on test exact is  0.02318372099554855
ave time for a whole time seq 0.029734740257263182



Training parameters 200

mean error on test is  0.007784224781702594
max error on test is  2.065323407168139
ave time for a whole time seq 0.07724234978357951
1
mean error on test exact is  0.849182655012949
max error on test exact is  3.185640321333918
ave time for a whole time seq 4.226366678873698e-05
2
mean error on test exact is  0.074580972874559
max error on test exact is  0.3563553730427995
ave time for a whole time seq 0.00039567311604817707
3
mean error on test exact is  0.01545784658021301
max error on test exact is  0.17606602463327237
ave time for a whole time seq 0.0020728596051534016
4
mean error on test exact is  0.007433213707134605
max error on test exact is  0.0360637180883675
ave time for a whole time seq 0.008592557907104493
5
mean error on test exact is  0.005048661931689708
max error on test exact is  0.04558627414108729
ave time for a whole time seq 0.01951301097869873
6
mean error on test exact is  0.0032644617045795733
max error on test exact is  0.02915882935042724
ave time for a whole time seq 0.04017163197199503


Training parameters 100
mean error on test is  0.009402391057711635
max error on test is  1.4229341392664032
ave time for a whole time seq 0.07118530809879303
1
mean error on test exact is  0.8491593290596301
max error on test exact is  3.2195037303701883
ave time for a whole time seq 2.858877182006836e-05
2
mean error on test exact is  0.07417494099761815
max error on test exact is  0.3857602948963845
ave time for a whole time seq 0.0003954333066940308
3
mean error on test exact is  0.015391561150555665
max error on test exact is  0.21513038557879538
ave time for a whole time seq 0.0020368093252182006
4
mean error on test exact is  0.0077471512746723845
max error on test exact is  0.04455508997990698
ave time for a whole time seq 0.00932147204875946
5
mean error on test exact is  0.005622527166807074
max error on test exact is  0.08102201419660382
ave time for a whole time seq 0.02046807885169983
6
mean error on test exact is  0.004686840222904945
max error on test exact is  0.2461148641774598
ave time for a whole time seq 0.040926687717437744


Training parameters 75
mean error on test is  0.01105559446236647
max error on test is  0.7108417333521411
ave time for a whole time seq 0.0709965212204877
1
mean error on test exact is  0.8493768106564752
max error on test exact is  3.4825036572378623
ave time for a whole time seq 2.637021681841682e-05
2
mean error on test exact is  0.07569284009102945
max error on test exact is  0.43535161788358856
ave time for a whole time seq 0.00039265969220329735
3
mean error on test exact is  0.01634790390637939
max error on test exact is  0.3075931120289628
ave time for a whole time seq 0.002035993688246783
4
mean error on test exact is  0.008842560259678911
max error on test exact is  0.09448888758781782
ave time for a whole time seq 0.008721444186042336
5
mean error on test exact is  0.006904542298195432
max error on test exact is  0.2086501628387296
ave time for a whole time seq 0.020895456987268784
6
mean error on test exact is  0.007885023851433462
max error on test exact is  0.4128214205127847
ave time for a whole time seq 0.04072519695057589



Training parameters 50
mean error on test is  0.0236798061147284
max error on test is  2.7229000243404227
ave time for a whole time seq 0.07027111954159207
1
mean error on test exact is  0.841020879018621
max error on test exact is  3.4854178726855762
ave time for a whole time seq 2.6792950100368924e-05
2
mean error on test exact is  0.07742867692250814
max error on test exact is  0.5421411763715267
ave time for a whole time seq 0.00039735158284505206
3
mean error on test exact is  0.017016225263586576
max error on test exact is  0.24085532238079388
ave time for a whole time seq 0.002077217102050781
4
mean error on test exact is  0.010279661383494646
max error on test exact is  0.1685399192495156
ave time for a whole time seq 0.009017548031277127
5
mean error on test exact is  0.01222356747610549
max error on test exact is  1.40175859642321
ave time for a whole time seq 0.020877292421129016
6
mean error on test exact is  0.09545917208451367
max error on test exact is  9.342846695892003
ave time for a whole time seq 0.04180628299713135



Training parameters 25
mean error on test is  0.022179910146764736
max error on test is  2.002093190809471
ave time for a whole time seq 0.06782585997330515
1
mean error on test exact is  0.8364405055531307
max error on test exact is  3.450796086366098
ave time for a whole time seq 3.9533313951994247e-05
2
mean error on test exact is  0.07778822968554859
max error on test exact is  0.5033475369988776
ave time for a whole time seq 0.00043157075580797696
3
mean error on test exact is  0.017445351532769125
max error on test exact is  0.26144878568156393
ave time for a whole time seq 0.0020450130261872946
4
mean error on test exact is  0.012548213719775434
max error on test exact is  0.2617370069572642
ave time for a whole time seq 0.008622916372198808
5
mean error on test exact is  0.08593306006713777
max error on test exact is  4.894444707319977
ave time for a whole time seq 0.020251418163901882
6
mean error on test exact is  14.391217777007162
max error on test exact is  570.891080160634
ave time for a whole time seq 0.04123671230516936



==> images/test1/Poly4/online.txt <==
Computing real solution
Computing reference solution
Computing RB solution
original time 179.30760598182678
reference time 444.32767510414124
RB_time 53.06068682670593
RB_time + regression 53.125754833221436
true_ind= 0.00038341880328817687
err_ind= 0.0068610940681594875
RB dimension 19
EIM dimension 41


==> images/test1/valencia/online.txt <==
RB dim
16
EIM dim
25
FOM time
390 s
RB time
40.4 s
RB/FOM time 9.6%


==> images/test10/pwL/online.txt <==
Computing real solution
Computing reference solution
Computing RB solution
original time 199.47847867012024
reference time 422.20392751693726
RB_time 77.67155599594116
RB_time + regression 78.00730323791504
true_ind= 0.0005531141054089703
err_ind= 0.0012988021104725742
RB dimension 25
EIM dimension 45
'test10/pwL/'


==> images/test10/pwL/online2.txt <==
param
[0.37794427 0.96669881]
Computing real solution
Computing reference solution
Computing RB solution
original time 198.2113082408905
reference time 421.09792494773865
RB_time 76.53911662101746
RB_time + regression 76.87644147872925
true_ind= 0.0010045679491526968
err_ind= 0.0020845907099047564
RB dimension 25
EIM dimension 45


==> images/test6/NN/online.txt <==
Computing real solution
Computing reference solution
Computing RB solution
original time 120.24507212638855
reference time 298.3644280433655
RB_time 66.05634236335754
RB_time + regression 66.34083247184753
true_ind= 0.0006453377560641737
err_ind= 0.010181178309845529
RB dimension 139
EIM dimension 167


==> images/test6/Poly2/online.txt <==
original time 137.24519181251526
reference time 338.1143536567688
RB_time 41.59237480163574
RB_time + regression 41.62696027755737
true_ind= 0.0003548471437137272
err_ind= 0.0010400731829222102
RB dimension 46
EIM dimension 61



==> images/test6/Poly3/online.txt <==
[ 1.34743249  0.88679654 -0.21418154  0.37314837]
Computing real solution
Computing reference solution
Computing RB solution
original time 128.1668860912323
reference time 314.4846444129944
RB_time 35.56769847869873
RB_time + regression 35.66815638542175
true_ind= 0.00029919919444120667
err_ind= 0.0015160943554323424
RB dimension 50
EIM dimension 60



==> images/test91/Poly2/online.txt <==
Computing real solution
Computing reference solution
Computing RB solution
original time 51.800472021102905
reference time 128.1877405643463
RB_time 6.462800741195679
RB_time + regression 6.476193189620972
true_ind= 7.764591168127386e-05
err_ind= 0.0011090441668795132
RB dimension 17
EIM dimension 22
Computing real solution
Computing reference solution
Computing RB solution
original time 50.308225870132446
reference time 125.76566123962402
RB_time 6.25470757484436
RB_time + regression 6.26773738861084
true_ind= 7.64336220123029e-05
err_ind= 0.0014872501891483709
RB dimension 17
EIM dimension 22

